Convergence of Constrained Anderson Acceleration

We prove non asymptotic linear convergence rates for the constrained Anderson acceleration extrapolation scheme. These guarantees come from new upper bounds on the constrained Chebyshev problem, which consists in minimizing the maximum absolute value of a polynomial on a bounded real interval with $l_1$ constraints on its coefficients vector. Constrained Anderson Acceleration has a numerical cost comparable to that of the original scheme.

==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.999_3.txt <==
C   ex  up proj
1	0.997	0.997	0.997
1.0233	0.99697	0.99697	0.99697
1.0471	0.99693	0.99693	0.99693
1.0715	0.9969	0.9969	0.9969
1.0964	0.99686	0.99686	0.99686
1.1219	0.99682	0.99682	0.99682
1.1481	0.99678	0.99678	0.99678
1.1748	0.99674	0.99674	0.99674
1.2021	0.9967	0.9967	0.9967
1.2301	0.99666	0.99666	0.99666
1.2587	0.99662	0.99662	0.99662
1.288	0.99657	0.99657	0.99657
1.318	0.99653	0.99653	0.99653
1.3487	0.99648	0.99648	0.99648
1.3801	0.99643	0.99643	0.99643
1.4122	0.99639	0.99639	0.99639
1.4451	0.99634	0.99634	0.99634
1.4788	0.99629	0.99629	0.99629
1.5132	0.99623	0.99623	0.99623
1.5484	0.99618	0.99618	0.99618
1.5844	0.99613	0.99613	0.99613
1.6213	0.99607	0.99607	0.99607
1.6591	0.99602	0.99602	0.99604
1.6977	0.99596	0.99596	0.99601
1.7372	0.9959	0.9959	0.99598
1.7777	0.99584	0.99584	0.99595
1.819	0.99578	0.99578	0.99592
1.8614	0.99571	0.99571	0.99589
1.9047	0.99565	0.99565	0.99586
1.949	0.99558	0.99558	0.99583
1.9944	0.99551	0.99551	0.9958
2.0408	0.99544	0.99544	0.99576
2.0884	0.99537	0.99537	0.99573
2.137	0.9953	0.9953	0.99569
2.1867	0.99522	0.99522	0.99566
2.2376	0.99515	0.99515	0.99562
2.2897	0.99507	0.99507	0.99558
2.343	0.99499	0.99499	0.99554
2.3975	0.99491	0.99491	0.99551
2.4534	0.99483	0.99483	0.99547
2.5105	0.99474	0.99474	0.99542
2.5689	0.99465	0.99465	0.99538
2.6287	0.99456	0.99456	0.99534
2.6899	0.99447	0.99447	0.9953
2.7525	0.99438	0.99438	0.99525
2.8166	0.99428	0.99428	0.99522
2.8822	0.99418	0.99418	0.99519
2.9493	0.99408	0.99408	0.99516
3.0179	0.99399	0.994	0.99513
3.0882	0.99393	0.99395	0.99509
3.16	0.99386	0.9939	0.99506
3.2336	0.99379	0.99384	0.99503
3.3089	0.99372	0.99378	0.99499
3.3859	0.99366	0.99373	0.99496
3.4647	0.99359	0.99367	0.99492
3.5454	0.99352	0.99361	0.99489
3.6279	0.99344	0.99355	0.99486
3.7124	0.99337	0.99348	0.99484
3.7988	0.9933	0.99342	0.99482
3.8872	0.99323	0.99335	0.9948
3.9777	0.99315	0.99328	0.99478
4.0703	0.99308	0.99321	0.99476
4.165	0.993	0.99314	0.99474
4.262	0.99293	0.99307	0.99472
4.3612	0.99285	0.993	0.9947
4.4627	0.99277	0.99292	0.99467
4.5666	0.99269	0.99284	0.99465
4.6729	0.99261	0.99276	0.99463
4.7817	0.99253	0.99268	0.9946
4.893	0.99245	0.9926	0.99458
5.0069	0.99236	0.99251	0.99455
5.1235	0.99228	0.99243	0.99453
5.2427	0.99219	0.99234	0.9945
5.3648	0.99211	0.99225	0.99447
5.4897	0.99202	0.99215	0.99445
5.6175	0.99193	0.99206	0.99442
5.7482	0.99184	0.99196	0.99439
5.882	0.99175	0.99186	0.99436
6.019	0.99166	0.99176	0.99433
6.1591	0.99157	0.99165	0.9943
6.3025	0.99147	0.99155	0.99426
6.4492	0.99138	0.99144	0.99423
6.5993	0.99128	0.99132	0.9942
6.7529	0.99118	0.99121	0.99416
6.9101	0.99109	0.99109	0.99413
7.071	0.99102	0.99103	0.99409
7.2356	0.99096	0.99099	0.99406
7.404	0.9909	0.99095	0.99402
7.5764	0.99084	0.99091	0.99399
7.7527	0.99078	0.99087	0.99397
7.9332	0.99072	0.99083	0.99395
8.1179	0.99066	0.99079	0.99392
8.3069	0.9906	0.99074	0.9939
8.5002	0.99053	0.9907	0.99387
8.6981	0.99047	0.99065	0.99384
8.9006	0.99041	0.9906	0.99382
9.1078	0.99034	0.99055	0.99379
9.3198	0.99027	0.9905	0.99376
9.5367	0.99021	0.99045	0.99373
9.7587	0.99014	0.9904	0.9937
9.9859	0.99007	0.99035	0.99367
10.218	0.99	0.99029	0.99364
10.456	0.98993	0.99023	0.99361
10.7	0.98986	0.99018	0.99358
10.949	0.98979	0.99012	0.99354
11.204	0.98972	0.99006	0.99351
11.464	0.98965	0.99	0.99347
11.731	0.9896	0.98993	0.99344
12.004	0.98954	0.98987	0.9934
12.284	0.98948	0.9898	0.99337
12.57	0.98942	0.98974	0.99333
12.862	0.98936	0.98967	0.99329
13.162	0.9893	0.9896	0.99325
13.468	0.98924	0.98952	0.99321
13.782	0.98918	0.98945	0.99317
14.102	0.98911	0.98938	0.99312
14.431	0.98905	0.9893	0.99308
14.767	0.98898	0.98922	0.99304
15.11	0.98891	0.98914	0.99299
15.462	0.98884	0.98906	0.99295
15.822	0.98877	0.98897	0.9929
16.19	0.9887	0.98888	0.99285
16.567	0.98863	0.9888	0.9928
16.953	0.98855	0.9887	0.99275
17.348	0.98848	0.98861	0.9927
17.751	0.9884	0.98852	0.99265
18.165	0.98832	0.98842	0.99259
18.588	0.98824	0.98832	0.99254
19.02	0.98816	0.98822	0.99248
19.463	0.98808	0.98811	0.99243
19.916	0.988	0.98805	0.99237
20.38	0.98791	0.98799	0.99231
20.854	0.98782	0.98793	0.99224
21.34	0.98774	0.98787	0.99218
21.836	0.98765	0.9878	0.99212
22.345	0.98756	0.98773	0.99205
22.865	0.98747	0.98767	0.99198
23.397	0.98737	0.9876	0.99191
23.942	0.98728	0.98752	0.99184
24.499	0.98718	0.98745	0.99177
25.069	0.98708	0.98738	0.99169
25.653	0.98698	0.9873	0.99162
26.25	0.98688	0.98722	0.99154
26.861	0.98678	0.98714	0.99146
27.486	0.98667	0.98706	0.99138
28.126	0.9866	0.98698	0.9913
28.781	0.98653	0.98689	0.99121
29.451	0.98647	0.9868	0.99112
30.137	0.9864	0.98671	0.99103
30.838	0.98634	0.98662	0.99094
31.556	0.98627	0.98653	0.99085
32.291	0.9862	0.98643	0.99075
33.042	0.98614	0.98633	0.99065
33.811	0.98607	0.98623	0.99055
34.598	0.986	0.98613	0.99045
35.404	0.98593	0.98602	0.99035
36.228	0.98586	0.98592	0.99024
37.071	0.98579	0.98581	0.99013
37.934	0.98572	0.98572	0.99002
38.817	0.98565	0.98566	0.9899
39.721	0.98557	0.98559	0.98978
40.646	0.9855	0.98553	0.98966
41.592	0.98542	0.98546	0.98954
42.56	0.98535	0.98539	0.98941
43.551	0.98527	0.98532	0.98928
44.565	0.9852	0.98525	0.98915
45.602	0.98512	0.98517	0.98902
46.663	0.98504	0.9851	0.98888
47.75	0.98496	0.98502	0.98874
48.861	0.98489	0.98494	0.98859
49.999	0.98481	0.98486	0.98844
51.163	0.98473	0.98477	0.98829
52.354	0.98464	0.98469	0.98814
53.572	0.98456	0.9846	0.98798
54.819	0.98448	0.98451	0.98781
56.095	0.9844	0.98442	0.98765
57.401	0.98431	0.98433	0.98748
58.738	0.98423	0.98423	0.9873
60.105	0.98414	0.98415	0.98712
61.504	0.98406	0.98408	0.98694
62.936	0.98397	0.98401	0.98676
64.401	0.98388	0.98393	0.98656
65.9	0.98379	0.98386	0.98637
67.434	0.9837	0.98378	0.98617
69.004	0.98361	0.9837	0.98596
70.61	0.98352	0.98362	0.98575
72.254	0.98343	0.98354	0.98554
73.936	0.98334	0.98345	0.98532
75.657	0.98326	0.98336	0.9851
77.418	0.98317	0.98327	0.98487
79.22	0.98308	0.98318	0.98463
81.064	0.98299	0.98309	0.98439
82.951	0.9829	0.98299	0.98415
84.882	0.98281	0.98289	0.98389
86.858	0.98272	0.98279	0.98364
88.88	0.98263	0.98269	0.98337
90.949	0.98254	0.98258	0.9831
93.066	0.98244	0.98248	0.98283
95.233	0.98235	0.98237	0.98254
97.45	0.98225	0.98225	0.98225


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.999_5.txt <==
C   ex  up proj
1	0.99501	0.99501	0.99501
1.0414	0.99491	0.99491	0.99491
1.0845	0.9948	0.9948	0.9948
1.1295	0.99469	0.99469	0.99469
1.1762	0.99457	0.99457	0.99457
1.2249	0.99445	0.99445	0.99445
1.2757	0.99432	0.99432	0.99432
1.3285	0.99419	0.99419	0.99419
1.3835	0.99405	0.99405	0.99405
1.4408	0.99391	0.99391	0.99391
1.5005	0.99376	0.99376	0.99376
1.5626	0.99361	0.99361	0.99361
1.6273	0.99344	0.99344	0.99344
1.6947	0.99328	0.99328	0.99328
1.7649	0.9931	0.9931	0.9931
1.838	0.99292	0.99292	0.99292
1.9141	0.99273	0.99273	0.99273
1.9933	0.99253	0.99253	0.99258
2.0759	0.99233	0.99233	0.99243
2.1619	0.99211	0.99211	0.99227
2.2514	0.99189	0.99189	0.99211
2.3446	0.99166	0.99166	0.99194
2.4417	0.99141	0.99141	0.99177
2.5428	0.99116	0.99116	0.99165
2.6481	0.9909	0.9909	0.99153
2.7578	0.99062	0.99062	0.99142
2.872	0.99034	0.99034	0.9913
2.9909	0.99005	0.99007	0.99122
3.1148	0.98982	0.99002	0.99113
3.2438	0.9896	0.98997	0.99105
3.3781	0.98937	0.98991	0.99096
3.518	0.98914	0.98986	0.99086
3.6637	0.98891	0.9898	0.99076
3.8154	0.98867	0.98974	0.99066
3.9734	0.98843	0.98968	0.99055
4.138	0.98819	0.98962	0.99047
4.3093	0.98794	0.98955	0.99038
4.4878	0.98768	0.98948	0.9903
4.6737	0.98742	0.98941	0.99021
4.8672	0.98716	0.98933	0.99011
5.0688	0.98689	0.98925	0.99001
5.2787	0.9867	0.98917	0.98991
5.4973	0.9865	0.98908	0.98981
5.7249	0.98631	0.98899	0.98973
5.962	0.9861	0.9889	0.98965
6.2089	0.98589	0.9888	0.98957
6.466	0.98568	0.9887	0.98948
6.7338	0.98546	0.9886	0.98939
7.0127	0.98523	0.98849	0.98929
7.3031	0.985	0.98837	0.98919
7.6055	0.98476	0.98825	0.98909
7.9205	0.98451	0.98813	0.98899
8.2485	0.98428	0.988	0.98888
8.59	0.98409	0.98787	0.98876
8.9458	0.9839	0.98773	0.98866
9.3162	0.9837	0.98758	0.98856
9.702	0.98349	0.98743	0.98845
10.104	0.98328	0.98727	0.98834
10.522	0.98307	0.98711	0.98823
10.958	0.98285	0.98694	0.98811
11.412	0.98263	0.98676	0.988
11.884	0.9824	0.98658	0.98792
12.377	0.98217	0.98638	0.98783
12.889	0.98193	0.98618	0.98774
13.423	0.98172	0.98597	0.98765
13.979	0.98152	0.98575	0.98757
14.558	0.98132	0.98553	0.98748
15.16	0.98111	0.98529	0.9874
15.788	0.9809	0.98504	0.9873
16.442	0.98068	0.98479	0.98721
17.123	0.98045	0.98452	0.98711
17.832	0.98021	0.98424	0.98701
18.57	0.97997	0.98395	0.98693
19.34	0.97972	0.98365	0.98688
20.14	0.97947	0.98334	0.98682
20.974	0.9792	0.98301	0.98676
21.843	0.97893	0.98267	0.9867
22.748	0.97869	0.98231	0.98663
23.69	0.97848	0.98194	0.98656
24.671	0.97826	0.98156	0.98649
25.692	0.97804	0.98116	0.98642
26.756	0.97782	0.98074	0.98634
27.864	0.9776	0.98031	0.98626
29.018	0.97738	0.97985	0.98618
30.22	0.97715	0.97938	0.9861
31.471	0.97692	0.97889	0.98602
32.775	0.97669	0.97838	0.98594
34.132	0.97646	0.97785	0.98586
35.545	0.97622	0.97729	0.98577
37.017	0.97598	0.97671	0.98569
38.55	0.97574	0.97611	0.98559
40.147	0.97549	0.97549	0.9855
41.809	0.97528	0.97539	0.9854
43.541	0.97506	0.9753	0.98529
45.344	0.97484	0.97519	0.98521
47.222	0.97462	0.97508	0.98512
49.177	0.9744	0.97497	0.98502
51.214	0.97417	0.97485	0.98493
53.335	0.97398	0.97473	0.98483
55.543	0.97382	0.97461	0.98472
57.844	0.97366	0.97447	0.98461
60.239	0.97349	0.97434	0.9845
62.734	0.97332	0.97419	0.98438
65.331	0.97314	0.97404	0.98426
68.037	0.97296	0.97389	0.98414
70.855	0.97277	0.97373	0.98409
73.789	0.97257	0.97356	0.98405
76.844	0.97237	0.97338	0.98401
80.027	0.97216	0.9732	0.98396
83.341	0.97194	0.97301	0.98391
86.792	0.97172	0.97281	0.98387
90.386	0.9715	0.97261	0.98381
94.129	0.97126	0.97239	0.98376
98.028	0.97105	0.97217	0.98371
102.09	0.97084	0.97194	0.98365
106.31	0.97063	0.97169	0.98359
110.72	0.97041	0.97144	0.98353
115.3	0.97018	0.97118	0.98346
120.08	0.96995	0.9709	0.9834
125.05	0.96971	0.97062	0.98333
130.23	0.96947	0.97032	0.98327
135.62	0.96922	0.97001	0.98321
141.24	0.96897	0.96969	0.98315
147.09	0.96871	0.96935	0.98309
153.18	0.96845	0.969	0.98303
159.52	0.96818	0.96864	0.98296
166.13	0.9679	0.96826	0.98289
173.01	0.96763	0.96787	0.98282
180.17	0.96739	0.96752	0.98274
187.63	0.96716	0.96742	0.98267
195.4	0.96691	0.96731	0.98258
203.5	0.96667	0.9672	0.9825
211.92	0.96643	0.96708	0.98241
220.7	0.96618	0.96696	0.98233
229.84	0.96594	0.96683	0.98223
239.36	0.96569	0.96669	0.98214
249.27	0.96544	0.96656	0.98203
259.59	0.96519	0.96641	0.98193
270.34	0.96493	0.96626	0.98182
281.54	0.96467	0.9661	0.98171
293.2	0.96442	0.96594	0.98159
305.34	0.96416	0.96577	0.98147
317.98	0.9639	0.96559	0.98134
331.15	0.96364	0.96541	0.9812
344.86	0.96338	0.96522	0.98107
359.14	0.96312	0.96502	0.98092
374.02	0.96295	0.96481	0.98077
389.51	0.96282	0.96459	0.98061
405.64	0.96268	0.96437	0.98045
422.43	0.96253	0.96413	0.98028
439.93	0.96238	0.96389	0.9801
458.15	0.96223	0.96363	0.97992
477.12	0.96207	0.96337	0.97972
496.88	0.96191	0.96309	0.97952
517.45	0.96174	0.9628	0.97931
538.88	0.96157	0.9625	0.9791
561.2	0.9614	0.96219	0.97887
584.44	0.96121	0.96186	0.97863
608.64	0.96103	0.96153	0.97839
633.85	0.96084	0.96123	0.97813
660.1	0.96064	0.96108	0.97787
687.43	0.96044	0.96093	0.97759
715.9	0.96023	0.96077	0.9773
745.55	0.96002	0.96061	0.977
776.42	0.95982	0.96044	0.97669
808.58	0.95966	0.96026	0.97636
842.06	0.95949	0.96007	0.97602
876.93	0.95932	0.95988	0.97567
913.25	0.95914	0.95968	0.9753
951.07	0.95896	0.95947	0.97492
990.45	0.95877	0.95925	0.97452
1031.5	0.95858	0.95902	0.9741
1074.2	0.95839	0.95879	0.97367
1118.7	0.95819	0.95854	0.97322
1165	0.95799	0.95828	0.97275
1213.2	0.95778	0.95802	0.97226
1263.5	0.95757	0.95774	0.97175
1315.8	0.95735	0.95745	0.97122
1370.3	0.95713	0.95715	0.97066
1427	0.9569	0.95694	0.97009
1486.1	0.95667	0.95674	0.96949
1547.7	0.95643	0.95653	0.96886
1611.8	0.9562	0.95631	0.96821
1678.5	0.95597	0.95608	0.96754
1748	0.95573	0.95584	0.96683
1820.4	0.9555	0.9556	0.9661
1895.8	0.95526	0.95534	0.96533
1974.3	0.95502	0.95507	0.96454
2056.1	0.95478	0.95479	0.96371
2141.2	0.95453	0.95454	0.96284
2229.9	0.95428	0.95431	0.96194
2322.2	0.95404	0.95406	0.96101
2418.4	0.95378	0.95381	0.96003
2518.6	0.95353	0.95354	0.95901
2622.9	0.95328	0.95328	0.95796
2731.5	0.95302	0.95304	0.95685
2844.6	0.95276	0.95279	0.95571
2962.4	0.9525	0.95253	0.95451
3085.1	0.95224	0.95226	0.95327
3212.8	0.95197	0.95197	0.95197


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.999_8.txt <==
C   ex  up  proj
1	0.99203	0.99203	0.99203
1.0691	0.99175	0.99175	0.99175
1.1429	0.99146	0.99146	0.99146
1.2219	0.99114	0.99114	0.99114
1.3063	0.99081	0.99081	0.99081
1.3965	0.99045	0.99045	0.99045
1.4929	0.99006	0.99006	0.99006
1.5961	0.98965	0.98965	0.98965
1.7063	0.98921	0.98921	0.98921
1.8242	0.98874	0.98874	0.98874
1.9502	0.98824	0.98824	0.98824
2.0849	0.9877	0.9877	0.9877
2.2289	0.98713	0.98713	0.98716
2.3828	0.98652	0.98652	0.98673
2.5474	0.98586	0.98586	0.98626
2.7234	0.98516	0.98516	0.98576
2.9115	0.98441	0.98441	0.98523
3.1126	0.98374	0.98417	0.98467
3.3276	0.98311	0.98415	0.98418
3.5574	0.98248	0.98413	0.98367
3.8032	0.98184	0.98411	0.98311
4.0659	0.98117	0.98409	0.98255
4.3467	0.98054	0.98407	0.98228
4.6469	0.97996	0.98404	0.98205
4.9679	0.97935	0.98402	0.98179
5.3111	0.97873	0.98399	0.98156
5.6779	0.97808	0.98396	0.98137
6.0701	0.97756	0.98392	0.98117
6.4894	0.97701	0.98389	0.98096
6.9376	0.97644	0.98385	0.98073
7.4168	0.97584	0.98381	0.98047
7.9291	0.97532	0.98377	0.9802
8.4768	0.97483	0.98372	0.97991
9.0623	0.97433	0.98368	0.97964
9.6883	0.97381	0.98362	0.97942
10.357	0.97326	0.98357	0.97921
11.073	0.9727	0.98351	0.97899
11.838	0.97212	0.98345	0.97875
12.655	0.97152	0.98338	0.9785
13.529	0.97089	0.98331	0.97823
14.464	0.97022	0.98323	0.97795
15.463	0.96953	0.98314	0.97764
16.531	0.96882	0.98306	0.97731
17.673	0.96828	0.98296	0.97702
18.894	0.96775	0.98286	0.9767
20.199	0.96721	0.98275	0.97637
21.594	0.96667	0.98264	0.97604
23.086	0.96611	0.98251	0.97573
24.68	0.96551	0.98238	0.9754
26.385	0.96488	0.98224	0.97505
28.207	0.96423	0.98209	0.97475
30.156	0.96358	0.98193	0.97455
32.239	0.96292	0.98175	0.97436
34.465	0.9623	0.98157	0.97415
36.846	0.96177	0.98137	0.97394
39.391	0.96123	0.98116	0.97371
42.112	0.96068	0.98093	0.97351
45.021	0.96016	0.98069	0.97333
48.13	0.95962	0.98043	0.97314
51.455	0.95907	0.98016	0.97295
55.009	0.95849	0.97986	0.97274
58.809	0.9579	0.97955	0.97253
62.871	0.95729	0.97921	0.97231
67.213	0.95671	0.97885	0.97207
71.856	0.95614	0.97846	0.97182
76.819	0.95555	0.97805	0.97156
82.125	0.95493	0.97761	0.97128
87.798	0.95428	0.97714	0.97099
93.862	0.95373	0.97664	0.97068
100.35	0.95319	0.9761	0.97044
107.28	0.95265	0.97552	0.97025
114.69	0.95209	0.97491	0.97005
122.61	0.95151	0.97425	0.96986
131.08	0.9509	0.97355	0.96971
140.13	0.95027	0.9728	0.96955
149.81	0.94964	0.97199	0.9694
160.16	0.94901	0.97114	0.96924
171.22	0.94838	0.97022	0.96908
183.05	0.94774	0.96924	0.9689
195.69	0.94711	0.96819	0.96872
209.21	0.94649	0.96707	0.96852
223.66	0.94589	0.96587	0.9683
239.11	0.94549	0.96458	0.96807
255.62	0.94507	0.96321	0.96786
273.28	0.94464	0.96175	0.96763
292.16	0.94418	0.96018	0.96738
312.34	0.9437	0.95851	0.96712
333.91	0.9432	0.95672	0.96685
356.97	0.94269	0.9548	0.96656
381.63	0.94218	0.95275	0.96626
407.99	0.94166	0.95057	0.96612
436.17	0.94112	0.94823	0.96597
466.3	0.94056	0.94573	0.9658
498.51	0.93999	0.94305	0.96562
532.94	0.9394	0.9402	0.96545
569.75	0.93882	0.93911	0.96527
609.11	0.93823	0.93897	0.96508
651.18	0.93762	0.93882	0.96488
696.16	0.93697	0.93866	0.9647
744.24	0.93629	0.93849	0.96452
795.65	0.93563	0.93831	0.96432
850.61	0.93496	0.93811	0.96412
909.36	0.9343	0.93791	0.9639
972.17	0.93364	0.93768	0.96368
1039.3	0.93297	0.93745	0.96344
1111.1	0.93231	0.93719	0.96318
1187.9	0.93166	0.93692	0.96293
1269.9	0.93121	0.93663	0.96271
1357.6	0.93074	0.93632	0.96248
1451.4	0.93025	0.93599	0.96233
1551.7	0.92974	0.93563	0.96222
1658.8	0.9292	0.93525	0.96209
1773.4	0.92864	0.93485	0.96196
1895.9	0.9281	0.93441	0.96182
2026.9	0.92754	0.93395	0.96167
2166.9	0.92696	0.93345	0.96154
2316.5	0.92636	0.93292	0.96141
2476.5	0.92574	0.93236	0.96128
2647.6	0.92515	0.93175	0.96114
2830.5	0.9246	0.9311	0.96099
3026	0.92404	0.93041	0.96082
3235	0.92346	0.92967	0.96066
3458.4	0.92286	0.92888	0.96049
3697.3	0.92225	0.92803	0.9603
3952.7	0.92164	0.92713	0.9601
4225.7	0.92103	0.92616	0.9599
4517.6	0.92042	0.92513	0.95969
4829.7	0.91981	0.92403	0.95946
5163.3	0.9192	0.92284	0.95922
5519.9	0.91858	0.92158	0.95897
5901.2	0.91797	0.92028	0.95869
6308.8	0.91742	0.92012	0.9584
6744.6	0.91708	0.91994	0.95813
7210.4	0.91672	0.91976	0.95804
7708.5	0.91634	0.91956	0.95794
8240.9	0.91594	0.91935	0.95784
8810.1	0.91553	0.91912	0.95774
9418.7	0.91509	0.91888	0.95762
10069	0.91464	0.91862	0.9575
10765	0.91422	0.91835	0.95737
11508	0.91382	0.91805	0.95726
12303	0.91339	0.91774	0.95716
13153	0.91295	0.9174	0.95704
14062	0.91248	0.91704	0.95692
15033	0.912	0.91665	0.95678
16071	0.91148	0.91624	0.95664
17181	0.911	0.9158	0.9565
18368	0.91051	0.91533	0.95635
19637	0.91	0.91483	0.95619
20993	0.90947	0.91429	0.95602
22443	0.90892	0.91371	0.95583
23993	0.90836	0.9131	0.95564
25651	0.9078	0.91244	0.95543
27422	0.90723	0.91174	0.95521
29316	0.90665	0.91098	0.95497
31341	0.90606	0.91018	0.95471
33506	0.90545	0.90932	0.95444
35821	0.90482	0.9084	0.95415
38295	0.9042	0.90742	0.95384
40940	0.90357	0.90637	0.95351
43768	0.90294	0.90552	0.95315
46791	0.9023	0.90526	0.95277
50023	0.90166	0.90498	0.95237
53478	0.90102	0.90467	0.95194
57172	0.90056	0.90435	0.95147
61121	0.90025	0.904	0.95097
65343	0.89992	0.90363	0.95045
69856	0.89958	0.90324	0.94988
74682	0.89922	0.90281	0.94927
79840	0.89885	0.90236	0.94862
85355	0.89845	0.90188	0.94793
91250	0.89804	0.90136	0.94719
97553	0.89764	0.90081	0.9464
1.0429e+05	0.89732	0.90021	0.94555
1.115e+05	0.89698	0.89958	0.94465
1.192e+05	0.89662	0.89891	0.94369
1.2743e+05	0.89625	0.89818	0.94265
1.3623e+05	0.89587	0.89741	0.94154
1.4564e+05	0.89546	0.89659	0.94036
1.557e+05	0.89504	0.89589	0.9391
1.6646e+05	0.89461	0.89548	0.93775
1.7795e+05	0.89419	0.89504	0.93631
1.9025e+05	0.89375	0.89457	0.93476
2.0339e+05	0.89329	0.89406	0.93311
2.1743e+05	0.89282	0.89353	0.93134
2.3245e+05	0.89233	0.89295	0.9294
2.4851e+05	0.89183	0.89234	0.92746
2.6567e+05	0.89131	0.89168	0.9253
2.8403e+05	0.89079	0.89098	0.92299
3.0364e+05	0.89024	0.89031	0.92053
3.2462e+05	0.88969	0.8898	0.91789
3.4704e+05	0.88912	0.88924	0.91511
3.7101e+05	0.88854	0.88865	0.91202
3.9664e+05	0.88795	0.88801	0.90885
4.2403e+05	0.88735	0.88736	0.90541
4.5332e+05	0.88675	0.88678	0.90172
4.8464e+05	0.88614	0.88616	0.89775
5.1811e+05	0.88553	0.88554	0.89356
5.539e+05	0.88492	0.88492	0.88865
5.9216e+05	0.8843	0.8843	0.8843


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.9_3.txt <==
C   ex  up  proj
1	0.729	0.729	0.729
1.0179	0.72657	0.72657	0.72657
1.0361	0.72411	0.72411	0.72411
1.0547	0.72159	0.72159	0.72159
1.0735	0.71903	0.71903	0.71903
1.0928	0.71643	0.71643	0.71643
1.1123	0.71378	0.71378	0.71378
1.1322	0.71108	0.71108	0.71108
1.1525	0.70834	0.70834	0.70834
1.1731	0.70554	0.70554	0.70554
1.1941	0.7027	0.7027	0.7027
1.2155	0.6998	0.6998	0.6998
1.2373	0.69685	0.69685	0.69685
1.2594	0.69385	0.69385	0.69385
1.2819	0.6908	0.6908	0.6908
1.3049	0.68769	0.68769	0.68769
1.3282	0.68452	0.68452	0.68452
1.352	0.6813	0.6813	0.6813
1.3762	0.67802	0.67802	0.67802
1.4009	0.67468	0.67468	0.67468
1.4259	0.67129	0.67129	0.67129
1.4515	0.66783	0.66783	0.66783
1.4774	0.66431	0.66431	0.66431
1.5039	0.66072	0.66072	0.66072
1.5308	0.65708	0.65708	0.65905
1.5582	0.65336	0.65336	0.6574
1.5861	0.64958	0.64958	0.65572
1.6145	0.64574	0.64574	0.65402
1.6434	0.64182	0.64182	0.65228
1.6728	0.63784	0.63784	0.65052
1.7027	0.63378	0.63378	0.64873
1.7332	0.62965	0.62965	0.64691
1.7642	0.62545	0.62545	0.64505
1.7958	0.62117	0.62117	0.64317
1.828	0.61681	0.61681	0.64126
1.8607	0.61238	0.61238	0.63931
1.894	0.60786	0.60786	0.63733
1.9279	0.60327	0.60327	0.63532
1.9624	0.59859	0.59859	0.63328
1.9975	0.59384	0.59384	0.6312
2.0333	0.58899	0.58899	0.62909
2.0697	0.58406	0.58406	0.62694
2.1067	0.57904	0.57904	0.62476
2.1444	0.57393	0.57393	0.62254
2.1828	0.57088	0.57156	0.62029
2.2219	0.56802	0.56937	0.618
2.2617	0.56518	0.56714	0.61568
2.3021	0.56235	0.56487	0.61331
2.3433	0.55951	0.56256	0.61091
2.3853	0.55667	0.56021	0.60847
2.428	0.55383	0.55782	0.60599
2.4714	0.55098	0.55538	0.60369
2.5157	0.54812	0.5529	0.60204
2.5607	0.54524	0.55038	0.60037
2.6066	0.54236	0.54781	0.59867
2.6532	0.53947	0.54519	0.59694
2.7007	0.53656	0.54253	0.59519
2.749	0.53365	0.53982	0.59341
2.7982	0.53072	0.53706	0.5916
2.8483	0.52777	0.53425	0.58977
2.8993	0.52481	0.53139	0.58791
2.9512	0.52184	0.52848	0.58602
3.004	0.51886	0.52552	0.5841
3.0578	0.51586	0.52251	0.58216
3.1125	0.51284	0.51944	0.58044
3.1683	0.50982	0.51632	0.57957
3.225	0.50677	0.51314	0.57868
3.2827	0.50372	0.5099	0.57777
3.3415	0.50064	0.50661	0.57685
3.4013	0.49756	0.50325	0.57592
3.4621	0.49445	0.49984	0.57496
3.5241	0.49134	0.49637	0.57399
3.5872	0.4882	0.49283	0.573
3.6514	0.48506	0.48923	0.57199
3.7168	0.48189	0.48557	0.57097
3.7833	0.47872	0.48184	0.56992
3.851	0.47552	0.47804	0.56886
3.9199	0.47232	0.47418	0.56778
3.9901	0.46909	0.47024	0.56668
4.0615	0.46586	0.46624	0.56556
4.1342	0.46338	0.46376	0.56442
4.2082	0.46158	0.46268	0.56326
4.2836	0.45976	0.46157	0.56208
4.3602	0.45793	0.46044	0.56088
4.4383	0.45609	0.4593	0.55965
4.5177	0.45424	0.45813	0.55841
4.5986	0.45237	0.45694	0.55714
4.6809	0.4505	0.45573	0.55585
4.7647	0.44861	0.4545	0.55454
4.85	0.4467	0.45325	0.5532
4.9368	0.44479	0.45198	0.55184
5.0252	0.44286	0.45068	0.55045
5.1151	0.44092	0.44936	0.54904
5.2067	0.43897	0.44801	0.54761
5.2999	0.437	0.44664	0.54614
5.3947	0.43502	0.44525	0.54466
5.4913	0.43303	0.44383	0.54314
5.5896	0.43103	0.44239	0.5416
5.6896	0.42901	0.44092	0.54003
5.7915	0.42699	0.43942	0.53843
5.8951	0.42495	0.4379	0.53681
6.0007	0.42359	0.43635	0.53515
6.1081	0.42228	0.43477	0.53347
6.2174	0.42095	0.43317	0.53176
6.3287	0.41961	0.43153	0.53067
6.442	0.41824	0.42987	0.52961
6.5573	0.41686	0.42817	0.52853
6.6746	0.41546	0.42645	0.52743
6.7941	0.41403	0.42469	0.52631
6.9157	0.41259	0.42291	0.52516
7.0395	0.41113	0.42109	0.524
7.1655	0.40964	0.41924	0.52282
7.2938	0.40814	0.41736	0.52162
7.4243	0.40662	0.41544	0.52039
7.5572	0.40507	0.41349	0.51915
7.6925	0.40351	0.4115	0.51788
7.8302	0.40193	0.40948	0.51659
7.9703	0.40032	0.40742	0.51527
8.113	0.39869	0.40532	0.51394
8.2582	0.39705	0.40319	0.51257
8.4061	0.39538	0.40102	0.51119
8.5565	0.39369	0.39881	0.50978
8.7097	0.39198	0.39656	0.50834
8.8656	0.39024	0.39427	0.50688
9.0243	0.38849	0.39194	0.50539
9.1858	0.38671	0.38957	0.50388
9.3502	0.38492	0.38715	0.50233
9.5176	0.3831	0.38469	0.50076
9.6879	0.38126	0.38267	0.49917
9.8614	0.3794	0.38134	0.49754
10.038	0.37752	0.37999	0.49588
10.218	0.37561	0.37861	0.4942
10.4	0.37369	0.37722	0.49248
10.587	0.37174	0.37579	0.49074
10.776	0.36977	0.37434	0.489
10.969	0.36778	0.37287	0.48723
11.165	0.36577	0.37136	0.48543
11.365	0.36374	0.36984	0.4836
11.569	0.36169	0.36828	0.48174
11.776	0.35961	0.36669	0.47984
11.986	0.35751	0.36508	0.47791
12.201	0.3554	0.36344	0.47595
12.419	0.35326	0.36177	0.47395
12.642	0.3511	0.36007	0.47191
12.868	0.34966	0.35834	0.46984
13.098	0.34841	0.35658	0.46773
13.333	0.34715	0.35478	0.46558
13.571	0.34588	0.35296	0.46339
13.814	0.34461	0.3511	0.46117
14.062	0.34333	0.34921	0.4589
14.313	0.34205	0.34728	0.4566
14.57	0.34077	0.34532	0.45425
14.83	0.33947	0.34333	0.45186
15.096	0.33818	0.34129	0.44943
15.366	0.33688	0.33923	0.44696
15.641	0.33557	0.33712	0.44444
15.921	0.33425	0.33498	0.44187
16.206	0.33294	0.33297	0.43926
16.496	0.33161	0.33182	0.43661
16.791	0.33029	0.33065	0.4339
17.092	0.32895	0.32946	0.43115
17.398	0.32762	0.32825	0.42835
17.709	0.32627	0.32701	0.4255
18.026	0.32493	0.32576	0.42259
18.349	0.32357	0.32448	0.41964
18.677	0.32222	0.32318	0.41663
19.012	0.32085	0.32186	0.41357
19.352	0.31949	0.32051	0.41045
19.698	0.31812	0.31914	0.40728
20.051	0.31674	0.31775	0.40405
20.41	0.31536	0.31632	0.40076
20.775	0.31398	0.31488	0.39741
21.147	0.31259	0.31341	0.39401
21.526	0.3112	0.31191	0.39054
21.911	0.3098	0.31038	0.38701
22.303	0.3084	0.30883	0.38342
22.702	0.30699	0.30725	0.37976
23.109	0.30558	0.30564	0.37604
23.522	0.30417	0.30436	0.37225
23.943	0.30275	0.30319	0.3684
24.372	0.30133	0.30201	0.36447
24.808	0.2999	0.3008	0.36048
25.252	0.29847	0.29957	0.35641
25.704	0.29704	0.29832	0.35227
26.164	0.2956	0.29705	0.34806
26.633	0.29416	0.29576	0.34377
27.109	0.29271	0.29444	0.3394
27.595	0.29136	0.2931	0.33495
28.088	0.29001	0.29173	0.33043
28.591	0.28866	0.29034	0.32583
29.103	0.28731	0.28892	0.32114
29.624	0.28595	0.28748	0.31637
30.154	0.28459	0.28602	0.31151
30.694	0.28323	0.28452	0.30657
31.243	0.28186	0.28301	0.30153
31.803	0.28049	0.28146	0.29641
32.372	0.27912	0.27988	0.2912
32.951	0.27775	0.27828	0.28589
33.541	0.27637	0.27665	0.28049
34.141	0.27499	0.27499	0.27499


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.9_5.txt <==
C   ex  up  proj
1	0.59049	0.59049	0.59049
1.0302	0.58431	0.58431	0.58431
1.0613	0.57795	0.57795	0.57795
1.0933	0.57139	0.57139	0.57139
1.1263	0.56464	0.56464	0.56464
1.1602	0.55768	0.55768	0.55768
1.1952	0.55051	0.55051	0.55051
1.2313	0.54313	0.54313	0.54313
1.2685	0.53552	0.53552	0.53552
1.3067	0.52769	0.52769	0.52769
1.3461	0.51962	0.51962	0.51962
1.3868	0.5113	0.5113	0.5113
1.4286	0.50273	0.50273	0.50273
1.4717	0.49391	0.49391	0.49391
1.5161	0.48482	0.48482	0.48482
1.5618	0.47545	0.47545	0.47545
1.609	0.4658	0.4658	0.4658
1.6575	0.45586	0.45586	0.45823
1.7075	0.44562	0.44562	0.45147
1.759	0.43507	0.43507	0.44451
1.8121	0.42421	0.42421	0.43735
1.8668	0.41525	0.41825	0.42998
1.9231	0.40856	0.41693	0.42516
1.9811	0.40203	0.41557	0.42043
2.0409	0.39558	0.41417	0.4156
2.1025	0.3892	0.41272	0.41067
2.1659	0.38284	0.41123	0.40565
2.2312	0.37651	0.4097	0.40078
2.2986	0.3702	0.40812	0.39775
2.3679	0.36389	0.40649	0.39465
2.4394	0.35759	0.40481	0.39147
2.513	0.35129	0.40308	0.38821
2.5888	0.34516	0.4013	0.38486
2.6669	0.34149	0.39947	0.38143
2.7473	0.33775	0.39758	0.37792
2.8302	0.33394	0.39564	0.37432
2.9156	0.33007	0.39363	0.37063
3.0036	0.32613	0.39157	0.36685
3.0942	0.32213	0.38944	0.36328
3.1876	0.31807	0.38725	0.36013
3.2837	0.31395	0.38499	0.35691
3.3828	0.30977	0.38266	0.35362
3.4849	0.30553	0.38027	0.35025
3.59	0.30124	0.3778	0.34682
3.6983	0.29721	0.37526	0.34332
3.8099	0.29379	0.37264	0.33975
3.9248	0.29034	0.36994	0.3361
4.0433	0.28686	0.36716	0.33263
4.1652	0.28335	0.3643	0.33047
4.2909	0.27981	0.36134	0.32825
4.4204	0.27625	0.35831	0.32596
4.5537	0.27266	0.35517	0.32362
4.6911	0.26904	0.35195	0.3212
4.8327	0.2654	0.34863	0.31872
4.9785	0.26181	0.3452	0.31618
5.1287	0.25953	0.34168	0.31356
5.2834	0.2572	0.33805	0.31087
5.4428	0.25481	0.3343	0.30811
5.607	0.25237	0.33045	0.30528
5.7762	0.24988	0.32648	0.30236
5.9505	0.24734	0.32239	0.29937
6.13	0.24474	0.31817	0.29636
6.3149	0.24208	0.31383	0.29358
6.5055	0.23938	0.30936	0.29073
6.7017	0.23662	0.30475	0.28781
6.9039	0.2338	0.3	0.28482
7.1122	0.23093	0.29511	0.28175
7.3268	0.22801	0.29007	0.27862
7.5479	0.22503	0.28488	0.27639
7.7756	0.2224	0.27954	0.27421
8.0102	0.21998	0.27403	0.27198
8.2519	0.2176	0.26836	0.2697
8.5008	0.21524	0.26251	0.26738
8.7573	0.21289	0.25649	0.26502
9.0215	0.21056	0.25029	0.26288
9.2937	0.20824	0.2439	0.26079
9.5741	0.20593	0.23732	0.25867
9.8629	0.20362	0.23054	0.2565
10.161	0.20133	0.22355	0.2543
10.467	0.19903	0.21635	0.25206
10.783	0.19675	0.20894	0.24977
11.108	0.19446	0.2013	0.24745
11.443	0.19218	0.19343	0.24631
11.789	0.19016	0.19111	0.24534
12.144	0.18822	0.19036	0.24435
12.511	0.18627	0.18959	0.24333
12.888	0.18433	0.18879	0.24227
13.277	0.1824	0.18797	0.24119
13.678	0.18046	0.18713	0.24008
14.09	0.17915	0.18625	0.23893
14.515	0.17817	0.18536	0.23775
14.953	0.17717	0.18443	0.23654
15.404	0.17615	0.18348	0.23529
15.869	0.1751	0.1825	0.23401
16.348	0.17402	0.18149	0.23269
16.841	0.17292	0.18045	0.23133
17.349	0.17179	0.17937	0.22993
17.873	0.17063	0.17827	0.2285
18.412	0.16944	0.17713	0.22702
18.967	0.16823	0.17596	0.22555
19.54	0.16699	0.17475	0.22411
20.129	0.16572	0.1735	0.22264
20.737	0.16442	0.17222	0.22112
21.362	0.16309	0.1709	0.21957
22.007	0.16174	0.16954	0.21798
22.671	0.16035	0.16814	0.21634
23.355	0.15894	0.16669	0.21467
24.059	0.1575	0.16521	0.21295
24.785	0.15618	0.16367	0.2112
25.533	0.15483	0.16209	0.2094
26.303	0.15345	0.16047	0.20761
27.097	0.15206	0.15879	0.20608
27.914	0.15065	0.15707	0.20452
28.757	0.14921	0.15529	0.20292
29.624	0.14776	0.15346	0.20129
30.518	0.14628	0.15157	0.19962
31.439	0.14479	0.14962	0.19791
32.387	0.14328	0.14762	0.19616
33.364	0.14175	0.14556	0.19437
34.371	0.14021	0.14343	0.19255
35.408	0.13864	0.14124	0.19071
36.476	0.13707	0.13899	0.18884
37.577	0.13555	0.13666	0.18694
38.71	0.13423	0.13505	0.18551
39.878	0.13291	0.13452	0.185
41.082	0.1316	0.13398	0.18447
42.321	0.13031	0.13343	0.18392
43.598	0.12902	0.13286	0.18335
44.913	0.12773	0.13227	0.18277
46.268	0.12646	0.13166	0.18217
47.664	0.12519	0.13104	0.18156
49.102	0.12393	0.13039	0.18092
50.584	0.12267	0.12973	0.18027
52.11	0.12142	0.12904	0.17959
53.682	0.12018	0.12834	0.1789
55.302	0.11894	0.12761	0.17818
56.97	0.11774	0.12687	0.17744
58.689	0.11654	0.1261	0.17668
60.46	0.11535	0.1253	0.1759
62.284	0.11417	0.12449	0.17509
64.163	0.11319	0.12364	0.17426
66.099	0.11271	0.12278	0.17341
68.093	0.11222	0.12188	0.17257
70.148	0.11171	0.12096	0.17189
72.264	0.11119	0.12001	0.17119
74.444	0.11066	0.11904	0.17047
76.69	0.11012	0.11803	0.16973
79.004	0.10957	0.11699	0.16897
81.388	0.109	0.11593	0.16818
83.843	0.10842	0.11483	0.16737
86.373	0.10783	0.11369	0.16654
88.979	0.10722	0.11253	0.16568
91.663	0.10661	0.11132	0.16479
94.429	0.10598	0.11008	0.16388
97.278	0.10534	0.10881	0.16294
100.21	0.10468	0.10749	0.16197
103.24	0.10402	0.10614	0.16098
106.35	0.10334	0.10524	0.15998
109.56	0.10264	0.1047	0.15896
112.86	0.10194	0.10414	0.1579
116.27	0.10122	0.10357	0.15681
119.78	0.10049	0.10298	0.15569
123.39	0.099886	0.10237	0.15454
127.11	0.099334	0.10174	0.15335
130.95	0.098772	0.10109	0.15212
134.9	0.0982	0.10042	0.15086
138.97	0.097618	0.099735	0.14956
143.16	0.097025	0.099027	0.14822
147.48	0.096423	0.098298	0.14684
151.93	0.095811	0.097546	0.14542
156.52	0.09519	0.096772	0.14395
161.24	0.094558	0.095975	0.14245
166.1	0.093918	0.095153	0.14089
171.11	0.093268	0.094307	0.13929
176.28	0.092609	0.093435	0.13764
181.6	0.091941	0.092536	0.13594
187.07	0.091264	0.091611	0.13419
192.72	0.090579	0.090658	0.13239
198.53	0.089886	0.090013	0.13053
204.52	0.089185	0.0894	0.12862
210.69	0.088477	0.088768	0.12665
217.05	0.087779	0.088117	0.12462
223.6	0.087091	0.087446	0.12253
230.35	0.086405	0.086755	0.12037
237.29	0.085719	0.086043	0.11815
244.45	0.085034	0.08531	0.11586
251.83	0.08435	0.084555	0.11351
259.43	0.083666	0.083777	0.11108
267.25	0.082984	0.082988	0.10858
275.32	0.082303	0.082353	0.106
283.62	0.081623	0.081698	0.10335
292.18	0.080944	0.081024	0.10062
301	0.080266	0.080329	0.097802
310.08	0.079589	0.079613	0.094901
319.43	0.078913	0.078943	0.091913
329.07	0.07824	0.078307	0.088835
339	0.077568	0.077651	0.085663
349.23	0.076899	0.076976	0.082396
359.76	0.07623	0.07628	0.07903
370.62	0.075563	0.075563	0.075563


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0.9_8.txt <==
C   ex  up  proj
1	0.43047	0.43047	0.43047
1.0487	0.41659	0.41659	0.41659
1.0998	0.40204	0.40204	0.40204
1.1534	0.38678	0.38678	0.38679
1.2096	0.37078	0.37078	0.37078
1.2685	0.354	0.354	0.354
1.3303	0.3364	0.3364	0.3364
1.3951	0.31795	0.31795	0.31795
1.4631	0.29859	0.29859	0.29859
1.5344	0.27829	0.27829	0.27953
1.6091	0.26409	0.27398	0.26733
1.6875	0.25248	0.27362	0.25489
1.7698	0.24134	0.27324	0.24234
1.856	0.23083	0.27284	0.23087
1.9464	0.2232	0.27243	0.22371
2.0412	0.21549	0.27199	0.21669
2.1407	0.20772	0.27153	0.20968
2.245	0.20111	0.27105	0.20415
2.3544	0.19576	0.27054	0.1993
2.4691	0.19028	0.27001	0.19433
2.5894	0.18467	0.26946	0.18924
2.7155	0.17923	0.26888	0.18462
2.8478	0.17426	0.26827	0.18017
2.9866	0.16926	0.26762	0.17565
3.1321	0.16422	0.26695	0.17105
3.2847	0.15916	0.26625	0.16637
3.4447	0.15411	0.26551	0.16248
3.6125	0.15029	0.26473	0.15879
3.7885	0.14635	0.26392	0.15498
3.9731	0.14228	0.26307	0.15103
4.1667	0.13811	0.26218	0.14701
4.3697	0.13409	0.26124	0.14361
4.5826	0.13073	0.26026	0.14057
4.8058	0.1275	0.25923	0.13747
5.04	0.12436	0.25814	0.13432
5.2855	0.12129	0.25701	0.13113
5.543	0.11826	0.25582	0.12822
5.8131	0.11578	0.25457	0.12562
6.0963	0.11327	0.25327	0.12302
6.3933	0.11067	0.2519	0.12033
6.7048	0.10799	0.25046	0.11752
7.0314	0.10524	0.24895	0.11461
7.374	0.10271	0.24737	0.11162
7.7333	0.10023	0.24571	0.10874
8.11	0.097989	0.24397	0.10651
8.5052	0.095986	0.24214	0.10451
8.9195	0.093954	0.24023	0.10255
9.3541	0.091896	0.23822	0.10058
9.8098	0.089816	0.23612	0.098599
10.288	0.087717	0.23391	0.096603
10.789	0.085867	0.2316	0.095238
11.315	0.084444	0.22917	0.09385
11.866	0.083058	0.22663	0.092515
12.444	0.081679	0.22396	0.091144
13.05	0.080247	0.22116	0.089719
13.686	0.078761	0.21822	0.088238
14.353	0.077219	0.21514	0.086701
15.052	0.075622	0.21192	0.085208
15.785	0.074029	0.20853	0.083778
16.555	0.072489	0.20498	0.082334
17.361	0.070995	0.20126	0.080877
18.207	0.069539	0.19735	0.079454
19.094	0.068132	0.19325	0.07803
20.024	0.066727	0.18896	0.076558
21	0.065293	0.18445	0.075041
22.023	0.06382	0.17973	0.073482
23.096	0.062336	0.17478	0.071906
24.221	0.060923	0.16958	0.070337
25.401	0.059558	0.16413	0.068789
26.639	0.058588	0.15842	0.067849
27.937	0.057861	0.15243	0.067132
29.298	0.05712	0.14614	0.066428
30.725	0.056364	0.13955	0.065718
32.222	0.055596	0.13264	0.064979
33.792	0.054816	0.12539	0.064217
35.438	0.054025	0.11779	0.063436
37.165	0.053223	0.10982	0.062639
38.975	0.052416	0.10146	0.061833
40.874	0.051597	0.09269	0.061012
42.866	0.050753	0.083496	0.060176
44.954	0.049878	0.073853	0.059323
47.144	0.04898	0.063741	0.058461
49.441	0.048074	0.053136	0.057663
51.85	0.047199	0.04753	0.056852
54.376	0.046374	0.047351	0.056026
57.025	0.045566	0.047163	0.055189
59.804	0.044773	0.046966	0.05434
62.717	0.043994	0.046759	0.053483
65.773	0.043226	0.046543	0.052627
68.977	0.042476	0.046315	0.051793
72.338	0.041739	0.046077	0.05108
75.862	0.041045	0.045827	0.050351
79.558	0.040362	0.045565	0.049592
83.434	0.039653	0.04529	0.048802
87.499	0.038919	0.045002	0.048018
91.762	0.038159	0.044699	0.047596
96.233	0.037554	0.044382	0.047158
100.92	0.037126	0.04405	0.046702
105.84	0.036686	0.043701	0.046229
110.99	0.036236	0.043335	0.045739
116.4	0.035775	0.042952	0.04523
122.07	0.035301	0.04255	0.044705
128.02	0.034808	0.042128	0.044168
134.26	0.034297	0.041686	0.043614
140.8	0.033774	0.041222	0.043043
147.66	0.03324	0.040735	0.042455
154.85	0.032696	0.040225	0.041913
162.4	0.032142	0.03969	0.041391
170.31	0.031581	0.039129	0.040853
178.61	0.031061	0.03854	0.040299
187.31	0.030567	0.037923	0.03973
196.43	0.030068	0.037276	0.039158
206	0.029565	0.036597	0.038572
216.04	0.029058	0.035885	0.037971
226.57	0.028549	0.035139	0.037354
237.61	0.02805	0.034356	0.036804
249.18	0.027562	0.033535	0.036282
261.32	0.027083	0.032674	0.035752
274.05	0.026612	0.031771	0.035458
287.4	0.02615	0.030824	0.035231
301.41	0.025696	0.029831	0.034993
316.09	0.025249	0.028789	0.034746
331.49	0.025011	0.027697	0.034489
347.64	0.024804	0.027014	0.034221
364.58	0.024589	0.026901	0.033942
382.34	0.024368	0.026783	0.033653
400.97	0.024139	0.026659	0.033407
420.51	0.023904	0.026529	0.033187
440.99	0.023661	0.026393	0.032957
462.48	0.023411	0.02625	0.032719
485.01	0.023154	0.0261	0.032471
508.64	0.022946	0.025943	0.032214
533.42	0.022748	0.025779	0.031948
559.41	0.022545	0.025606	0.031671
586.66	0.022337	0.025425	0.031401
615.25	0.022123	0.025234	0.031122
645.22	0.021903	0.025035	0.030832
676.66	0.021678	0.024826	0.030533
709.62	0.021449	0.024607	0.030223
744.19	0.021214	0.024377	0.029903
780.45	0.020982	0.024136	0.029575
818.48	0.020743	0.023883	0.029235
858.35	0.020494	0.023618	0.028886
900.17	0.020238	0.02334	0.028525
944.03	0.019972	0.023048	0.028153
990.02	0.019697	0.022743	0.027763
1038.3	0.019418	0.022422	0.027354
1088.8	0.019143	0.022086	0.026925
1141.9	0.018864	0.021733	0.026503
1197.5	0.018582	0.021363	0.026398
1255.9	0.018299	0.020975	0.026287
1317	0.018014	0.020568	0.02617
1381.2	0.017729	0.020142	0.026048
1448.5	0.017447	0.019694	0.02592
1519.1	0.017169	0.019225	0.025785
1593.1	0.016894	0.018733	0.025644
1670.7	0.016623	0.018217	0.025497
1752.1	0.016355	0.018049	0.025341
1837.5	0.016091	0.017931	0.025201
1927	0.015966	0.017807	0.025075
2020.9	0.015866	0.017677	0.024943
2119.3	0.015763	0.01754	0.024805
2222.6	0.015655	0.017397	0.02466
2330.9	0.015543	0.017247	0.024508
2444.4	0.015427	0.01709	0.024348
2563.5	0.015307	0.016925	0.024181
2688.4	0.015182	0.016751	0.024012
2819.4	0.015054	0.01657	0.02384
2956.8	0.01492	0.01638	0.023658
3100.8	0.014796	0.01618	0.023468
3251.9	0.014691	0.015971	0.023269
3410.3	0.014584	0.015751	0.023059
3576.5	0.014472	0.015521	0.022842
3750.7	0.014357	0.015279	0.022614
3933.4	0.014238	0.015026	0.022375
4125.1	0.014115	0.014761	0.022124
4326.1	0.013989	0.014482	0.021861
4536.8	0.013859	0.01419	0.021585
4757.9	0.013726	0.014053	0.021295
4989.7	0.013597	0.013914	0.020992
5232.8	0.013465	0.01377	0.020674
5487.7	0.013331	0.013618	0.02034
5755.1	0.013193	0.013458	0.01999
6035.5	0.013052	0.013291	0.019623
6329.5	0.012908	0.013116	0.019238
6637.9	0.012762	0.012932	0.018834
6961.3	0.012613	0.01274	0.01841
7300.4	0.012464	0.012538	0.017966
7656.1	0.012312	0.012331	0.017501
8029.1	0.012158	0.012188	0.017012
8420.3	0.012003	0.012037	0.0165
8830.5	0.011846	0.01188	0.015963
9260.8	0.011688	0.011714	0.015399
9711.9	0.011531	0.011541	0.014809
10185	0.011374	0.011379	0.01419
10681	0.011219	0.011227	0.013539
11202	0.011065	0.011067	0.012858
11747	0.010911	0.010913	0.012143
12320	0.01076	0.01076	0.011394
12920	0.010609	0.010609	0.010609


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/0_999_5.txt <==
C   ex  up
1	0.99501	0.99501 
1.0414	0.99491	0.99491
1.0845	0.9948	0.9948
1.1295	0.99469	0.99469
1.1762	0.99457	0.99457
1.2249	0.99445	0.99445
1.2757	0.99432	0.99432
1.3285	0.99419	0.99419
1.3835	0.99405	0.99405
1.4408	0.99391	0.99391
1.5005	0.99376	0.99376
1.5626	0.99361	0.99361
1.6273	0.99344	0.99344
1.6947	0.99328	0.99328
1.7649	0.9931	0.9931
1.838	0.99292	0.99292
1.9141	0.99273	0.99273
1.9933	0.99253	0.99253
2.0759	0.99233	0.99233
2.1619	0.99211	0.99211
2.2514	0.99189	0.99189
2.3446	0.99166	0.99166
2.4417	0.99141	0.99141
2.5428	0.99116	0.99116
2.6481	0.9909	0.9909
2.7578	0.99062	0.99062
2.872	0.99034	0.99034
2.9909	0.99005	0.99007
3.1148	0.98982	0.99002
3.2438	0.9896	0.98997
3.3781	0.98937	0.98991
3.518	0.98914	0.98986
3.6637	0.98891	0.9898
3.8154	0.98867	0.98974
3.9734	0.98843	0.98968
4.138	0.98819	0.98962
4.3093	0.98794	0.98955
4.4878	0.98768	0.98948
4.6737	0.98742	0.98941
4.8672	0.98716	0.98933
5.0688	0.98689	0.98925
5.2787	0.9867	0.98917
5.4973	0.9865	0.98908
5.7249	0.98631	0.98899
5.962	0.9861	0.9889
6.2089	0.98589	0.9888
6.466	0.98568	0.9887
6.7338	0.98546	0.9886
7.0127	0.98523	0.98849
7.3031	0.985	0.98837
7.6055	0.98476	0.98825
7.9205	0.98451	0.98813
8.2485	0.98428	0.988
8.59	0.98409	0.98787
8.9458	0.9839	0.98773
9.3162	0.9837	0.98758
9.702	0.98349	0.98743
10.104	0.98328	0.98727
10.522	0.98307	0.98711
10.958	0.98285	0.98694
11.412	0.98263	0.98676
11.884	0.9824	0.98658
12.377	0.98217	0.98638
12.889	0.98193	0.98618
13.423	0.98172	0.98597
13.979	0.98152	0.98575
14.558	0.98132	0.98553
15.16	0.98111	0.98529
15.788	0.9809	0.98504
16.442	0.98068	0.98479
17.123	0.98045	0.98452
17.832	0.98021	0.98424
18.57	0.97997	0.98395
19.34	0.97972	0.98365
20.14	0.97947	0.98334
20.974	0.9792	0.98301
21.843	0.97893	0.98267
22.748	0.97869	0.98231
23.69	0.97848	0.98194
24.671	0.97826	0.98156
25.692	0.97804	0.98116
26.756	0.97782	0.98074
27.864	0.9776	0.98031
29.018	0.97738	0.97985
30.22	0.97715	0.97938
31.471	0.97692	0.97889
32.775	0.97669	0.97838
34.132	0.97646	0.97785
35.545	0.97622	0.97729
37.017	0.97598	0.97671
38.55	0.97574	0.97611
40.147	0.97549	0.97549
41.809	0.97528	0.97539
43.541	0.97506	0.9753
45.344	0.97484	0.97519
47.222	0.97462	0.97508
49.177	0.9744	0.97497
51.214	0.97417	0.97485
53.335	0.97398	0.97473
55.543	0.97382	0.97461
57.844	0.97366	0.97447
60.239	0.97349	0.97434
62.734	0.97332	0.97419
65.331	0.97314	0.97404
68.037	0.97296	0.97389
70.855	0.97277	0.97373
73.789	0.97257	0.97356
76.844	0.97237	0.97338
80.027	0.97216	0.9732
83.341	0.97194	0.97301
86.792	0.97172	0.97281
90.386	0.9715	0.97261
94.129	0.97126	0.97239
98.028	0.97105	0.97217
102.09	0.97084	0.97194
106.31	0.97063	0.97169
110.72	0.97041	0.97144
115.3	0.97018	0.97118
120.08	0.96995	0.9709
125.05	0.96971	0.97062
130.23	0.96947	0.97032
135.62	0.96922	0.97001
141.24	0.96897	0.96969
147.09	0.96871	0.96935
153.18	0.96845	0.969
159.52	0.96818	0.96864
166.13	0.9679	0.96826
173.01	0.96763	0.96787
180.17	0.96739	0.96752
187.63	0.96716	0.96742
195.4	0.96691	0.96731
203.5	0.96667	0.9672
211.92	0.96643	0.96708
220.7	0.96618	0.96696
229.84	0.96594	0.96683
239.36	0.96569	0.96669
249.27	0.96544	0.96656
259.59	0.96519	0.96641
270.34	0.96493	0.96626
281.54	0.96467	0.9661
293.2	0.96442	0.96594
305.34	0.96416	0.96577
317.98	0.9639	0.96559
331.15	0.96364	0.96541
344.86	0.96338	0.96522
359.14	0.96312	0.96502
374.02	0.96295	0.96481
389.51	0.96282	0.96459
405.64	0.96268	0.96437
422.43	0.96253	0.96413
439.93	0.96238	0.96389
458.15	0.96223	0.96363
477.12	0.96207	0.96337
496.88	0.96191	0.96309
517.45	0.96174	0.9628
538.88	0.96157	0.9625
561.2	0.9614	0.96219
584.44	0.96121	0.96186
608.64	0.96103	0.96153
633.85	0.96084	0.96123
660.1	0.96064	0.96108
687.43	0.96044	0.96093
715.9	0.96023	0.96077
745.55	0.96002	0.96061
776.42	0.95982	0.96044
808.58	0.95966	0.96026
842.06	0.95949	0.96007
876.93	0.95932	0.95988
913.25	0.95914	0.95968
951.07	0.95896	0.95947
990.45	0.95877	0.95925
1031.5	0.95858	0.95902
1074.2	0.95839	0.95879
1118.7	0.95819	0.95854
1165	0.95799	0.95828
1213.2	0.95778	0.95802
1263.5	0.95757	0.95774
1315.8	0.95735	0.95745
1370.3	0.95713	0.95715
1427	0.9569	0.95694
1486.1	0.95667	0.95674
1547.7	0.95643	0.95653
1611.8	0.9562	0.95631
1678.5	0.95597	0.95608
1748	0.95573	0.95584
1820.4	0.9555	0.9556
1895.8	0.95526	0.95534
1974.3	0.95502	0.95507
2056.1	0.95478	0.95479
2141.2	0.95453	0.95454
2229.9	0.95428	0.95431
2322.2	0.95404	0.95406
2418.4	0.95378	0.95381
2518.6	0.95353	0.95354
2622.9	0.95328	0.95328
2731.5	0.95302	0.95304
2844.6	0.95276	0.95279
2962.4	0.9525	0.95253
3085.1	0.95224	0.95226
3212.8	0.95197	0.95197


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/res_best0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.98993	0.98994	0.99	0.99063	0.99693	1	1	0.98993
3.3516	0.98942	0.98942	0.9895	0.99026	0.99784	1	1	0.98942
3.6784	0.98889	0.9889	0.98899	0.9899	0.99904	1	1	0.98889
4.037	0.98834	0.98835	0.98846	0.98956	1	1	1	0.98834
4.4306	0.98777	0.98778	0.98791	0.98924	1	1	1	0.98776
4.8626	0.98717	0.98718	0.98734	0.98894	1	1	1	0.98716
5.3367	0.98665	0.98667	0.98686	0.98878	1	1	1	0.98665
5.857	0.9862	0.98622	0.98645	0.98877	1	1	1	0.98619
6.4281	0.98571	0.98574	0.98602	0.98881	1	1	1	0.98571
7.0548	0.9852	0.98523	0.98557	0.98893	1	1	1	0.9852
7.7426	0.98465	0.98469	0.9851	0.98914	1	1	1	0.98465
8.4975	0.98415	0.9842	0.98468	0.98956	1	1	1	0.98414
9.326	0.9837	0.98376	0.98434	0.99021	1	1	1	0.98369
10.235	0.98322	0.98329	0.984	0.99107	1	1	1	0.98321
11.233	0.98272	0.98281	0.98366	0.99218	1	1	1	0.98271
12.328	0.9822	0.9823	0.98333	0.99359	1	1	1	0.98219
13.53	0.9817	0.98182	0.98306	0.99541	1	1	1	0.98168
14.85	0.98124	0.98139	0.98287	0.99776	1	1	1	0.98122
16.298	0.98075	0.98093	0.98272	1	1	1	1	0.98073
17.886	0.98022	0.98044	0.9826	1	1	1	1	0.9802
19.63	0.97966	0.97992	0.98252	1	1	1	1	0.97963
21.544	0.97906	0.97937	0.9825	1	1	1	1	0.97902
23.645	0.97853	0.97891	0.98268	1	1	1	1	0.97849
25.95	0.97804	0.97849	0.98304	1	1	1	1	0.97799
28.48	0.97754	0.97809	0.98356	1	1	1	1	0.97748
31.257	0.97703	0.97769	0.98429	1	1	1	1	0.97696
34.305	0.97652	0.97731	0.98525	1	1	1	1	0.97643
37.649	0.97598	0.97694	0.98651	1	1	1	1	0.97588
41.32	0.97547	0.97662	0.98814	1	1	1	1	0.97534
45.349	0.97499	0.97638	0.99026	1	1	1	1	0.97484
49.77	0.97452	0.97619	0.99291	1	1	1	1	0.97433
54.623	0.97411	0.97612	0.99626	1	1	1	1	0.97388
59.948	0.97378	0.97621	1	1	1	1	1	0.97351
65.793	0.97343	0.97635	1	1	1	1	1	0.97311
72.208	0.97307	0.97659	1	1	1	1	1	0.97267
79.248	0.97268	0.97692	1	1	1	1	1	0.97221
86.975	0.97228	0.97739	1	1	1	1	1	0.97171
95.455	0.97187	0.97802	1	1	1	1	1	0.97118
104.76	0.97153	0.97894	1	1	1	1	1	0.9707
114.98	0.97119	0.98011	1	1	1	1	1	0.9702
126.19	0.97085	0.9816	1	1	1	1	1	0.96966
138.49	0.97053	0.98348	1	1	1	1	1	0.96909
151.99	0.97023	0.98583	1	1	1	1	1	0.9685
166.81	0.96996	0.98874	1	1	1	1	1	0.96788
183.07	0.96981	0.99244	1	1	1	1	1	0.9673
200.92	0.96978	0.99703	1	1	1	1	1	0.96675
220.51	0.96984	1	1	1	1	1	1	0.96619
242.01	0.97001	1	1	1	1	1	1	0.96562
265.61	0.97033	1	1	1	1	1	1	0.96504
291.51	0.97083	1	1	1	1	1	1	0.96445
319.93	0.97154	1	1	1	1	1	1	0.96386
351.12	0.97251	1	1	1	1	1	1	0.96327
385.35	0.97399	1	1	1	1	1	1	0.96285
422.92	0.97594	1	1	1	1	1	1	0.96253
464.16	0.97834	1	1	1	1	1	1	0.96218
509.41	0.98127	1	1	1	1	1	1	0.96181
559.08	0.98486	1	1	1	1	1	1	0.96141
613.59	0.98923	1	1	1	1	1	1	0.96099
673.42	0.99455	1	1	1	1	1	1	0.96054
739.07	1	1	1	1	1	1	1	0.96006
811.13	1	1	1	1	1	1	1	0.95964
890.22	1	1	1	1	1	1	1	0.95925
977.01	1	1	1	1	1	1	1	0.95884
1072.3	1	1	1	1	1	1	1	0.9584
1176.8	1	1	1	1	1	1	1	0.95794
1291.5	1	1	1	1	1	1	1	0.95745
1417.5	1	1	1	1	1	1	1	0.95694
1555.7	1	1	1	1	1	1	1	0.9564
1707.4	1	1	1	1	1	1	1	0.95587
1873.8	1	1	1	1	1	1	1	0.95533
2056.5	1	1	1	1	1	1	1	0.95477
2257	1	1	1	1	1	1	1	0.95421
2477.1	1	1	1	1	1	1	1	0.95364
2718.6	1	1	1	1	1	1	1	0.95305
2983.6	1	1	1	1	1	1	1	0.95245
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/res_up_light0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.99004	0.99005	0.99011	0.99074	0.99704	1	1	0.99004
3.3516	0.98992	0.98993	0.99001	0.99077	0.99835	1	1	0.98992
3.6784	0.9898	0.98981	0.9899	0.99081	0.99994	1	1	0.9898
4.037	0.98966	0.98967	0.98978	0.99088	1	1	1	0.98965
4.4306	0.9895	0.98952	0.98965	0.99097	1	1	1	0.9895
4.8626	0.98933	0.98935	0.98951	0.9911	1	1	1	0.98933
5.3367	0.98915	0.98917	0.98936	0.99128	1	1	1	0.98914
5.857	0.98894	0.98897	0.9892	0.99151	1	1	1	0.98894
6.4281	0.98872	0.98875	0.98903	0.99182	1	1	1	0.98872
7.0548	0.98847	0.98851	0.98884	0.9922	1	1	1	0.98847
7.7426	0.98821	0.98825	0.98865	0.9927	1	1	1	0.9882
8.4975	0.98791	0.98796	0.98845	0.99332	1	1	1	0.9879
9.326	0.98759	0.98764	0.98823	0.9941	1	1	1	0.98758
10.235	0.98723	0.9873	0.98801	0.99508	1	1	1	0.98722
11.233	0.98684	0.98693	0.98778	0.9963	1	1	1	0.98683
12.328	0.98641	0.98652	0.98754	0.9978	1	1	1	0.9864
13.53	0.98594	0.98607	0.9873	0.99966	1	1	1	0.98593
14.85	0.98543	0.98558	0.98707	1	1	1	1	0.98541
16.298	0.98486	0.98504	0.98684	1	1	1	1	0.98484
17.886	0.98424	0.98446	0.98662	1	1	1	1	0.98422
19.63	0.98357	0.98383	0.98643	1	1	1	1	0.98354
21.544	0.98282	0.98313	0.98627	1	1	1	1	0.98279
23.645	0.982	0.98238	0.98615	1	1	1	1	0.98196
25.95	0.98111	0.98156	0.98611	1	1	1	1	0.98106
28.48	0.98012	0.98067	0.98615	1	1	1	1	0.98006
31.257	0.97905	0.97971	0.9863	1	1	1	1	0.97897
34.305	0.97787	0.97866	0.9866	1	1	1	1	0.97778
37.649	0.97657	0.97753	0.9871	1	1	1	1	0.97647
41.32	0.97561	0.97676	0.98829	1	1	1	1	0.97548
45.349	0.97561	0.97699	0.99088	1	1	1	1	0.97545
49.77	0.9756	0.97728	0.994	1	1	1	1	0.97542
54.623	0.97561	0.97762	0.99776	1	1	1	1	0.97538
59.948	0.97561	0.97804	1	1	1	1	1	0.97534
65.793	0.97562	0.97855	1	1	1	1	1	0.9753
72.208	0.97564	0.97916	1	1	1	1	1	0.97525
79.248	0.97567	0.97991	1	1	1	1	1	0.9752
86.975	0.97571	0.98082	1	1	1	1	1	0.97514
95.455	0.97576	0.98191	1	1	1	1	1	0.97508
104.76	0.97583	0.98324	1	1	1	1	1	0.97501
114.98	0.97593	0.98485	1	1	1	1	1	0.97494
126.19	0.97605	0.98679	1	1	1	1	1	0.97485
138.49	0.9762	0.98915	1	1	1	1	1	0.97476
151.99	0.97639	0.99199	1	1	1	1	1	0.97466
166.81	0.97664	0.99542	1	1	1	1	1	0.97455
183.07	0.97694	0.99957	1	1	1	1	1	0.97443
200.92	0.97733	1	1	1	1	1	1	0.9743
220.51	0.9778	1	1	1	1	1	1	0.97415
242.01	0.97839	1	1	1	1	1	1	0.97399
265.61	0.97911	1	1	1	1	1	1	0.97382
291.51	0.98	1	1	1	1	1	1	0.97363
319.93	0.98109	1	1	1	1	1	1	0.97342
351.12	0.98243	1	1	1	1	1	1	0.97319
385.35	0.98407	1	1	1	1	1	1	0.97293
422.92	0.98607	1	1	1	1	1	1	0.97265
464.16	0.98851	1	1	1	1	1	1	0.97235
509.41	0.99147	1	1	1	1	1	1	0.97201
559.08	0.99509	1	1	1	1	1	1	0.97164
613.59	0.99948	1	1	1	1	1	1	0.97124
673.42	1	1	1	1	1	1	1	0.9708
739.07	1	1	1	1	1	1	1	0.97031
811.13	1	1	1	1	1	1	1	0.96978
890.22	1	1	1	1	1	1	1	0.96919
977.01	1	1	1	1	1	1	1	0.96855
1072.3	1	1	1	1	1	1	1	0.96784
1176.8	1	1	1	1	1	1	1	0.96706
1291.5	1	1	1	1	1	1	1	0.96621
1417.5	1	1	1	1	1	1	1	0.96528
1555.7	1	1	1	1	1	1	1	0.96426
1707.4	1	1	1	1	1	1	1	0.96313
1873.8	1	1	1	1	1	1	1	0.9619
2056.5	1	1	1	1	1	1	1	0.96054
2257	1	1	1	1	1	1	1	0.95906
2477.1	1	1	1	1	1	1	1	0.95743
2718.6	1	1	1	1	1	1	1	0.95563
2983.6	1	1	1	1	1	1	1	0.95367
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197


==> ComplexityBoundsRNA-AISTATS21 (Copy)/Fig/res_up_with_k_parts0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.99004	0.99005	0.99011	0.99074	0.99704	1	1	0.99004
3.3516	0.98992	0.98993	0.99001	0.99077	0.99835	1	1	0.98992
3.6784	0.9898	0.98981	0.9899	0.99081	0.99994	1	1	0.9898
4.037	0.98966	0.98967	0.98978	0.99088	1	1	1	0.98965
4.4306	0.9895	0.98952	0.98965	0.99097	1	1	1	0.9895
4.8626	0.98933	0.98935	0.98951	0.9911	1	1	1	0.98933
5.3367	0.98915	0.98917	0.98936	0.99128	1	1	1	0.98914
5.857	0.98894	0.98897	0.9892	0.99151	1	1	1	0.98894
6.4281	0.98872	0.98875	0.98903	0.99182	1	1	1	0.98872
7.0548	0.98847	0.98851	0.98884	0.9922	1	1	1	0.98847
7.7426	0.98821	0.98825	0.98865	0.9927	1	1	1	0.9882
8.4975	0.98791	0.98796	0.98845	0.99332	1	1	1	0.9879
9.326	0.98759	0.98764	0.98823	0.9941	1	1	1	0.98758
10.235	0.98723	0.9873	0.98801	0.99508	1	1	1	0.98722
11.233	0.98684	0.98693	0.98778	0.9963	1	1	1	0.98683
12.328	0.98641	0.98652	0.98754	0.9978	1	1	1	0.9864
13.53	0.98594	0.98607	0.9873	0.99966	1	1	1	0.98593
14.85	0.98543	0.98558	0.98707	1	1	1	1	0.98541
16.298	0.98486	0.98504	0.98684	1	1	1	1	0.98484
17.886	0.98424	0.98446	0.98662	1	1	1	1	0.98422
19.63	0.98357	0.98383	0.98643	1	1	1	1	0.98354
21.544	0.98282	0.98313	0.98627	1	1	1	1	0.98279
23.645	0.982	0.98238	0.98615	1	1	1	1	0.98196
25.95	0.98111	0.98156	0.98611	1	1	1	1	0.98106
28.48	0.98012	0.98067	0.98615	1	1	1	1	0.98006
31.257	0.97905	0.97971	0.9863	1	1	1	1	0.97897
34.305	0.97787	0.97866	0.9866	1	1	1	1	0.97778
37.649	0.97657	0.97753	0.9871	1	1	1	1	0.97647
41.32	0.97555	0.9767	0.98823	1	1	1	1	0.97542
45.349	0.97535	0.97673	0.99062	1	1	1	1	0.97519
49.77	0.97512	0.9768	0.99352	1	1	1	1	0.97494
54.623	0.97488	0.9769	0.99704	1	1	1	1	0.97466
59.948	0.97462	0.97705	1	1	1	1	1	0.97435
65.793	0.97434	0.97726	1	1	1	1	1	0.97402
72.208	0.97404	0.97756	1	1	1	1	1	0.97365
79.248	0.97372	0.97796	1	1	1	1	1	0.97325
86.975	0.97337	0.97848	1	1	1	1	1	0.9728
95.455	0.973	0.97915	1	1	1	1	1	0.97232
104.76	0.97261	0.98001	1	1	1	1	1	0.97178
114.98	0.97219	0.98111	1	1	1	1	1	0.9712
126.19	0.97175	0.9825	1	1	1	1	1	0.97055
138.49	0.97129	0.98423	1	1	1	1	1	0.96985
151.99	0.97081	0.9864	1	1	1	1	1	0.96907
166.81	0.97031	0.98909	1	1	1	1	1	0.96822
183.07	0.97	0.99262	1	1	1	1	1	0.96748
200.92	0.97026	0.99751	1	1	1	1	1	0.96723
220.51	0.9706	1	1	1	1	1	1	0.96696
242.01	0.97105	1	1	1	1	1	1	0.96666
265.61	0.97162	1	1	1	1	1	1	0.96633
291.51	0.97234	1	1	1	1	1	1	0.96596
319.93	0.97324	1	1	1	1	1	1	0.96557
351.12	0.97438	1	1	1	1	1	1	0.96513
385.35	0.97579	1	1	1	1	1	1	0.96465
422.92	0.97754	1	1	1	1	1	1	0.96413
464.16	0.97971	1	1	1	1	1	1	0.96355
509.41	0.98238	1	1	1	1	1	1	0.96291
559.08	0.98566	1	1	1	1	1	1	0.96222
613.59	0.98969	1	1	1	1	1	1	0.96146
673.42	0.99502	1	1	1	1	1	1	0.96101
739.07	1	1	1	1	1	1	1	0.96064
811.13	1	1	1	1	1	1	1	0.96025
890.22	1	1	1	1	1	1	1	0.95981
977.01	1	1	1	1	1	1	1	0.95933
1072.3	1	1	1	1	1	1	1	0.9588
1176.8	1	1	1	1	1	1	1	0.95822
1291.5	1	1	1	1	1	1	1	0.95758
1417.5	1	1	1	1	1	1	1	0.95697
1555.7	1	1	1	1	1	1	1	0.9565
1707.4	1	1	1	1	1	1	1	0.95598
1873.8	1	1	1	1	1	1	1	0.95541
2056.5	1	1	1	1	1	1	1	0.95479
2257	1	1	1	1	1	1	1	0.95424
2477.1	1	1	1	1	1	1	1	0.95365
2718.6	1	1	1	1	1	1	1	0.95307
2983.6	1	1	1	1	1	1	1	0.95248
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197


==> Fig/0.999_3.txt <==
C   ex  up proj
1	0.997	0.997	0.997
1.0233	0.99697	0.99697	0.99697
1.0471	0.99693	0.99693	0.99693
1.0715	0.9969	0.9969	0.9969
1.0964	0.99686	0.99686	0.99686
1.1219	0.99682	0.99682	0.99682
1.1481	0.99678	0.99678	0.99678
1.1748	0.99674	0.99674	0.99674
1.2021	0.9967	0.9967	0.9967
1.2301	0.99666	0.99666	0.99666
1.2587	0.99662	0.99662	0.99662
1.288	0.99657	0.99657	0.99657
1.318	0.99653	0.99653	0.99653
1.3487	0.99648	0.99648	0.99648
1.3801	0.99643	0.99643	0.99643
1.4122	0.99639	0.99639	0.99639
1.4451	0.99634	0.99634	0.99634
1.4788	0.99629	0.99629	0.99629
1.5132	0.99623	0.99623	0.99623
1.5484	0.99618	0.99618	0.99618
1.5844	0.99613	0.99613	0.99613
1.6213	0.99607	0.99607	0.99607
1.6591	0.99602	0.99602	0.99604
1.6977	0.99596	0.99596	0.99601
1.7372	0.9959	0.9959	0.99598
1.7777	0.99584	0.99584	0.99595
1.819	0.99578	0.99578	0.99592
1.8614	0.99571	0.99571	0.99589
1.9047	0.99565	0.99565	0.99586
1.949	0.99558	0.99558	0.99583
1.9944	0.99551	0.99551	0.9958
2.0408	0.99544	0.99544	0.99576
2.0884	0.99537	0.99537	0.99573
2.137	0.9953	0.9953	0.99569
2.1867	0.99522	0.99522	0.99566
2.2376	0.99515	0.99515	0.99562
2.2897	0.99507	0.99507	0.99558
2.343	0.99499	0.99499	0.99554
2.3975	0.99491	0.99491	0.99551
2.4534	0.99483	0.99483	0.99547
2.5105	0.99474	0.99474	0.99542
2.5689	0.99465	0.99465	0.99538
2.6287	0.99456	0.99456	0.99534
2.6899	0.99447	0.99447	0.9953
2.7525	0.99438	0.99438	0.99525
2.8166	0.99428	0.99428	0.99522
2.8822	0.99418	0.99418	0.99519
2.9493	0.99408	0.99408	0.99516
3.0179	0.99399	0.994	0.99513
3.0882	0.99393	0.99395	0.99509
3.16	0.99386	0.9939	0.99506
3.2336	0.99379	0.99384	0.99503
3.3089	0.99372	0.99378	0.99499
3.3859	0.99366	0.99373	0.99496
3.4647	0.99359	0.99367	0.99492
3.5454	0.99352	0.99361	0.99489
3.6279	0.99344	0.99355	0.99486
3.7124	0.99337	0.99348	0.99484
3.7988	0.9933	0.99342	0.99482
3.8872	0.99323	0.99335	0.9948
3.9777	0.99315	0.99328	0.99478
4.0703	0.99308	0.99321	0.99476
4.165	0.993	0.99314	0.99474
4.262	0.99293	0.99307	0.99472
4.3612	0.99285	0.993	0.9947
4.4627	0.99277	0.99292	0.99467
4.5666	0.99269	0.99284	0.99465
4.6729	0.99261	0.99276	0.99463
4.7817	0.99253	0.99268	0.9946
4.893	0.99245	0.9926	0.99458
5.0069	0.99236	0.99251	0.99455
5.1235	0.99228	0.99243	0.99453
5.2427	0.99219	0.99234	0.9945
5.3648	0.99211	0.99225	0.99447
5.4897	0.99202	0.99215	0.99445
5.6175	0.99193	0.99206	0.99442
5.7482	0.99184	0.99196	0.99439
5.882	0.99175	0.99186	0.99436
6.019	0.99166	0.99176	0.99433
6.1591	0.99157	0.99165	0.9943
6.3025	0.99147	0.99155	0.99426
6.4492	0.99138	0.99144	0.99423
6.5993	0.99128	0.99132	0.9942
6.7529	0.99118	0.99121	0.99416
6.9101	0.99109	0.99109	0.99413
7.071	0.99102	0.99103	0.99409
7.2356	0.99096	0.99099	0.99406
7.404	0.9909	0.99095	0.99402
7.5764	0.99084	0.99091	0.99399
7.7527	0.99078	0.99087	0.99397
7.9332	0.99072	0.99083	0.99395
8.1179	0.99066	0.99079	0.99392
8.3069	0.9906	0.99074	0.9939
8.5002	0.99053	0.9907	0.99387
8.6981	0.99047	0.99065	0.99384
8.9006	0.99041	0.9906	0.99382
9.1078	0.99034	0.99055	0.99379
9.3198	0.99027	0.9905	0.99376
9.5367	0.99021	0.99045	0.99373
9.7587	0.99014	0.9904	0.9937
9.9859	0.99007	0.99035	0.99367
10.218	0.99	0.99029	0.99364
10.456	0.98993	0.99023	0.99361
10.7	0.98986	0.99018	0.99358
10.949	0.98979	0.99012	0.99354
11.204	0.98972	0.99006	0.99351
11.464	0.98965	0.99	0.99347
11.731	0.9896	0.98993	0.99344
12.004	0.98954	0.98987	0.9934
12.284	0.98948	0.9898	0.99337
12.57	0.98942	0.98974	0.99333
12.862	0.98936	0.98967	0.99329
13.162	0.9893	0.9896	0.99325
13.468	0.98924	0.98952	0.99321
13.782	0.98918	0.98945	0.99317
14.102	0.98911	0.98938	0.99312
14.431	0.98905	0.9893	0.99308
14.767	0.98898	0.98922	0.99304
15.11	0.98891	0.98914	0.99299
15.462	0.98884	0.98906	0.99295
15.822	0.98877	0.98897	0.9929
16.19	0.9887	0.98888	0.99285
16.567	0.98863	0.9888	0.9928
16.953	0.98855	0.9887	0.99275
17.348	0.98848	0.98861	0.9927
17.751	0.9884	0.98852	0.99265
18.165	0.98832	0.98842	0.99259
18.588	0.98824	0.98832	0.99254
19.02	0.98816	0.98822	0.99248
19.463	0.98808	0.98811	0.99243
19.916	0.988	0.98805	0.99237
20.38	0.98791	0.98799	0.99231
20.854	0.98782	0.98793	0.99224
21.34	0.98774	0.98787	0.99218
21.836	0.98765	0.9878	0.99212
22.345	0.98756	0.98773	0.99205
22.865	0.98747	0.98767	0.99198
23.397	0.98737	0.9876	0.99191
23.942	0.98728	0.98752	0.99184
24.499	0.98718	0.98745	0.99177
25.069	0.98708	0.98738	0.99169
25.653	0.98698	0.9873	0.99162
26.25	0.98688	0.98722	0.99154
26.861	0.98678	0.98714	0.99146
27.486	0.98667	0.98706	0.99138
28.126	0.9866	0.98698	0.9913
28.781	0.98653	0.98689	0.99121
29.451	0.98647	0.9868	0.99112
30.137	0.9864	0.98671	0.99103
30.838	0.98634	0.98662	0.99094
31.556	0.98627	0.98653	0.99085
32.291	0.9862	0.98643	0.99075
33.042	0.98614	0.98633	0.99065
33.811	0.98607	0.98623	0.99055
34.598	0.986	0.98613	0.99045
35.404	0.98593	0.98602	0.99035
36.228	0.98586	0.98592	0.99024
37.071	0.98579	0.98581	0.99013
37.934	0.98572	0.98572	0.99002
38.817	0.98565	0.98566	0.9899
39.721	0.98557	0.98559	0.98978
40.646	0.9855	0.98553	0.98966
41.592	0.98542	0.98546	0.98954
42.56	0.98535	0.98539	0.98941
43.551	0.98527	0.98532	0.98928
44.565	0.9852	0.98525	0.98915
45.602	0.98512	0.98517	0.98902
46.663	0.98504	0.9851	0.98888
47.75	0.98496	0.98502	0.98874
48.861	0.98489	0.98494	0.98859
49.999	0.98481	0.98486	0.98844
51.163	0.98473	0.98477	0.98829
52.354	0.98464	0.98469	0.98814
53.572	0.98456	0.9846	0.98798
54.819	0.98448	0.98451	0.98781
56.095	0.9844	0.98442	0.98765
57.401	0.98431	0.98433	0.98748
58.738	0.98423	0.98423	0.9873
60.105	0.98414	0.98415	0.98712
61.504	0.98406	0.98408	0.98694
62.936	0.98397	0.98401	0.98676
64.401	0.98388	0.98393	0.98656
65.9	0.98379	0.98386	0.98637
67.434	0.9837	0.98378	0.98617
69.004	0.98361	0.9837	0.98596
70.61	0.98352	0.98362	0.98575
72.254	0.98343	0.98354	0.98554
73.936	0.98334	0.98345	0.98532
75.657	0.98326	0.98336	0.9851
77.418	0.98317	0.98327	0.98487
79.22	0.98308	0.98318	0.98463
81.064	0.98299	0.98309	0.98439
82.951	0.9829	0.98299	0.98415
84.882	0.98281	0.98289	0.98389
86.858	0.98272	0.98279	0.98364
88.88	0.98263	0.98269	0.98337
90.949	0.98254	0.98258	0.9831
93.066	0.98244	0.98248	0.98283
95.233	0.98235	0.98237	0.98254
97.45	0.98225	0.98225	0.98225


==> Fig/0.999_5.txt <==
C   ex  up proj
1	0.99501	0.99501	0.99501
1.0414	0.99491	0.99491	0.99491
1.0845	0.9948	0.9948	0.9948
1.1295	0.99469	0.99469	0.99469
1.1762	0.99457	0.99457	0.99457
1.2249	0.99445	0.99445	0.99445
1.2757	0.99432	0.99432	0.99432
1.3285	0.99419	0.99419	0.99419
1.3835	0.99405	0.99405	0.99405
1.4408	0.99391	0.99391	0.99391
1.5005	0.99376	0.99376	0.99376
1.5626	0.99361	0.99361	0.99361
1.6273	0.99344	0.99344	0.99344
1.6947	0.99328	0.99328	0.99328
1.7649	0.9931	0.9931	0.9931
1.838	0.99292	0.99292	0.99292
1.9141	0.99273	0.99273	0.99273
1.9933	0.99253	0.99253	0.99258
2.0759	0.99233	0.99233	0.99243
2.1619	0.99211	0.99211	0.99227
2.2514	0.99189	0.99189	0.99211
2.3446	0.99166	0.99166	0.99194
2.4417	0.99141	0.99141	0.99177
2.5428	0.99116	0.99116	0.99165
2.6481	0.9909	0.9909	0.99153
2.7578	0.99062	0.99062	0.99142
2.872	0.99034	0.99034	0.9913
2.9909	0.99005	0.99007	0.99122
3.1148	0.98982	0.99002	0.99113
3.2438	0.9896	0.98997	0.99105
3.3781	0.98937	0.98991	0.99096
3.518	0.98914	0.98986	0.99086
3.6637	0.98891	0.9898	0.99076
3.8154	0.98867	0.98974	0.99066
3.9734	0.98843	0.98968	0.99055
4.138	0.98819	0.98962	0.99047
4.3093	0.98794	0.98955	0.99038
4.4878	0.98768	0.98948	0.9903
4.6737	0.98742	0.98941	0.99021
4.8672	0.98716	0.98933	0.99011
5.0688	0.98689	0.98925	0.99001
5.2787	0.9867	0.98917	0.98991
5.4973	0.9865	0.98908	0.98981
5.7249	0.98631	0.98899	0.98973
5.962	0.9861	0.9889	0.98965
6.2089	0.98589	0.9888	0.98957
6.466	0.98568	0.9887	0.98948
6.7338	0.98546	0.9886	0.98939
7.0127	0.98523	0.98849	0.98929
7.3031	0.985	0.98837	0.98919
7.6055	0.98476	0.98825	0.98909
7.9205	0.98451	0.98813	0.98899
8.2485	0.98428	0.988	0.98888
8.59	0.98409	0.98787	0.98876
8.9458	0.9839	0.98773	0.98866
9.3162	0.9837	0.98758	0.98856
9.702	0.98349	0.98743	0.98845
10.104	0.98328	0.98727	0.98834
10.522	0.98307	0.98711	0.98823
10.958	0.98285	0.98694	0.98811
11.412	0.98263	0.98676	0.988
11.884	0.9824	0.98658	0.98792
12.377	0.98217	0.98638	0.98783
12.889	0.98193	0.98618	0.98774
13.423	0.98172	0.98597	0.98765
13.979	0.98152	0.98575	0.98757
14.558	0.98132	0.98553	0.98748
15.16	0.98111	0.98529	0.9874
15.788	0.9809	0.98504	0.9873
16.442	0.98068	0.98479	0.98721
17.123	0.98045	0.98452	0.98711
17.832	0.98021	0.98424	0.98701
18.57	0.97997	0.98395	0.98693
19.34	0.97972	0.98365	0.98688
20.14	0.97947	0.98334	0.98682
20.974	0.9792	0.98301	0.98676
21.843	0.97893	0.98267	0.9867
22.748	0.97869	0.98231	0.98663
23.69	0.97848	0.98194	0.98656
24.671	0.97826	0.98156	0.98649
25.692	0.97804	0.98116	0.98642
26.756	0.97782	0.98074	0.98634
27.864	0.9776	0.98031	0.98626
29.018	0.97738	0.97985	0.98618
30.22	0.97715	0.97938	0.9861
31.471	0.97692	0.97889	0.98602
32.775	0.97669	0.97838	0.98594
34.132	0.97646	0.97785	0.98586
35.545	0.97622	0.97729	0.98577
37.017	0.97598	0.97671	0.98569
38.55	0.97574	0.97611	0.98559
40.147	0.97549	0.97549	0.9855
41.809	0.97528	0.97539	0.9854
43.541	0.97506	0.9753	0.98529
45.344	0.97484	0.97519	0.98521
47.222	0.97462	0.97508	0.98512
49.177	0.9744	0.97497	0.98502
51.214	0.97417	0.97485	0.98493
53.335	0.97398	0.97473	0.98483
55.543	0.97382	0.97461	0.98472
57.844	0.97366	0.97447	0.98461
60.239	0.97349	0.97434	0.9845
62.734	0.97332	0.97419	0.98438
65.331	0.97314	0.97404	0.98426
68.037	0.97296	0.97389	0.98414
70.855	0.97277	0.97373	0.98409
73.789	0.97257	0.97356	0.98405
76.844	0.97237	0.97338	0.98401
80.027	0.97216	0.9732	0.98396
83.341	0.97194	0.97301	0.98391
86.792	0.97172	0.97281	0.98387
90.386	0.9715	0.97261	0.98381
94.129	0.97126	0.97239	0.98376
98.028	0.97105	0.97217	0.98371
102.09	0.97084	0.97194	0.98365
106.31	0.97063	0.97169	0.98359
110.72	0.97041	0.97144	0.98353
115.3	0.97018	0.97118	0.98346
120.08	0.96995	0.9709	0.9834
125.05	0.96971	0.97062	0.98333
130.23	0.96947	0.97032	0.98327
135.62	0.96922	0.97001	0.98321
141.24	0.96897	0.96969	0.98315
147.09	0.96871	0.96935	0.98309
153.18	0.96845	0.969	0.98303
159.52	0.96818	0.96864	0.98296
166.13	0.9679	0.96826	0.98289
173.01	0.96763	0.96787	0.98282
180.17	0.96739	0.96752	0.98274
187.63	0.96716	0.96742	0.98267
195.4	0.96691	0.96731	0.98258
203.5	0.96667	0.9672	0.9825
211.92	0.96643	0.96708	0.98241
220.7	0.96618	0.96696	0.98233
229.84	0.96594	0.96683	0.98223
239.36	0.96569	0.96669	0.98214
249.27	0.96544	0.96656	0.98203
259.59	0.96519	0.96641	0.98193
270.34	0.96493	0.96626	0.98182
281.54	0.96467	0.9661	0.98171
293.2	0.96442	0.96594	0.98159
305.34	0.96416	0.96577	0.98147
317.98	0.9639	0.96559	0.98134
331.15	0.96364	0.96541	0.9812
344.86	0.96338	0.96522	0.98107
359.14	0.96312	0.96502	0.98092
374.02	0.96295	0.96481	0.98077
389.51	0.96282	0.96459	0.98061
405.64	0.96268	0.96437	0.98045
422.43	0.96253	0.96413	0.98028
439.93	0.96238	0.96389	0.9801
458.15	0.96223	0.96363	0.97992
477.12	0.96207	0.96337	0.97972
496.88	0.96191	0.96309	0.97952
517.45	0.96174	0.9628	0.97931
538.88	0.96157	0.9625	0.9791
561.2	0.9614	0.96219	0.97887
584.44	0.96121	0.96186	0.97863
608.64	0.96103	0.96153	0.97839
633.85	0.96084	0.96123	0.97813
660.1	0.96064	0.96108	0.97787
687.43	0.96044	0.96093	0.97759
715.9	0.96023	0.96077	0.9773
745.55	0.96002	0.96061	0.977
776.42	0.95982	0.96044	0.97669
808.58	0.95966	0.96026	0.97636
842.06	0.95949	0.96007	0.97602
876.93	0.95932	0.95988	0.97567
913.25	0.95914	0.95968	0.9753
951.07	0.95896	0.95947	0.97492
990.45	0.95877	0.95925	0.97452
1031.5	0.95858	0.95902	0.9741
1074.2	0.95839	0.95879	0.97367
1118.7	0.95819	0.95854	0.97322
1165	0.95799	0.95828	0.97275
1213.2	0.95778	0.95802	0.97226
1263.5	0.95757	0.95774	0.97175
1315.8	0.95735	0.95745	0.97122
1370.3	0.95713	0.95715	0.97066
1427	0.9569	0.95694	0.97009
1486.1	0.95667	0.95674	0.96949
1547.7	0.95643	0.95653	0.96886
1611.8	0.9562	0.95631	0.96821
1678.5	0.95597	0.95608	0.96754
1748	0.95573	0.95584	0.96683
1820.4	0.9555	0.9556	0.9661
1895.8	0.95526	0.95534	0.96533
1974.3	0.95502	0.95507	0.96454
2056.1	0.95478	0.95479	0.96371
2141.2	0.95453	0.95454	0.96284
2229.9	0.95428	0.95431	0.96194
2322.2	0.95404	0.95406	0.96101
2418.4	0.95378	0.95381	0.96003
2518.6	0.95353	0.95354	0.95901
2622.9	0.95328	0.95328	0.95796
2731.5	0.95302	0.95304	0.95685
2844.6	0.95276	0.95279	0.95571
2962.4	0.9525	0.95253	0.95451
3085.1	0.95224	0.95226	0.95327
3212.8	0.95197	0.95197	0.95197


==> Fig/0.999_8.txt <==
C   ex  up  proj
1	0.99203	0.99203	0.99203
1.0691	0.99175	0.99175	0.99175
1.1429	0.99146	0.99146	0.99146
1.2219	0.99114	0.99114	0.99114
1.3063	0.99081	0.99081	0.99081
1.3965	0.99045	0.99045	0.99045
1.4929	0.99006	0.99006	0.99006
1.5961	0.98965	0.98965	0.98965
1.7063	0.98921	0.98921	0.98921
1.8242	0.98874	0.98874	0.98874
1.9502	0.98824	0.98824	0.98824
2.0849	0.9877	0.9877	0.9877
2.2289	0.98713	0.98713	0.98716
2.3828	0.98652	0.98652	0.98673
2.5474	0.98586	0.98586	0.98626
2.7234	0.98516	0.98516	0.98576
2.9115	0.98441	0.98441	0.98523
3.1126	0.98374	0.98417	0.98467
3.3276	0.98311	0.98415	0.98418
3.5574	0.98248	0.98413	0.98367
3.8032	0.98184	0.98411	0.98311
4.0659	0.98117	0.98409	0.98255
4.3467	0.98054	0.98407	0.98228
4.6469	0.97996	0.98404	0.98205
4.9679	0.97935	0.98402	0.98179
5.3111	0.97873	0.98399	0.98156
5.6779	0.97808	0.98396	0.98137
6.0701	0.97756	0.98392	0.98117
6.4894	0.97701	0.98389	0.98096
6.9376	0.97644	0.98385	0.98073
7.4168	0.97584	0.98381	0.98047
7.9291	0.97532	0.98377	0.9802
8.4768	0.97483	0.98372	0.97991
9.0623	0.97433	0.98368	0.97964
9.6883	0.97381	0.98362	0.97942
10.357	0.97326	0.98357	0.97921
11.073	0.9727	0.98351	0.97899
11.838	0.97212	0.98345	0.97875
12.655	0.97152	0.98338	0.9785
13.529	0.97089	0.98331	0.97823
14.464	0.97022	0.98323	0.97795
15.463	0.96953	0.98314	0.97764
16.531	0.96882	0.98306	0.97731
17.673	0.96828	0.98296	0.97702
18.894	0.96775	0.98286	0.9767
20.199	0.96721	0.98275	0.97637
21.594	0.96667	0.98264	0.97604
23.086	0.96611	0.98251	0.97573
24.68	0.96551	0.98238	0.9754
26.385	0.96488	0.98224	0.97505
28.207	0.96423	0.98209	0.97475
30.156	0.96358	0.98193	0.97455
32.239	0.96292	0.98175	0.97436
34.465	0.9623	0.98157	0.97415
36.846	0.96177	0.98137	0.97394
39.391	0.96123	0.98116	0.97371
42.112	0.96068	0.98093	0.97351
45.021	0.96016	0.98069	0.97333
48.13	0.95962	0.98043	0.97314
51.455	0.95907	0.98016	0.97295
55.009	0.95849	0.97986	0.97274
58.809	0.9579	0.97955	0.97253
62.871	0.95729	0.97921	0.97231
67.213	0.95671	0.97885	0.97207
71.856	0.95614	0.97846	0.97182
76.819	0.95555	0.97805	0.97156
82.125	0.95493	0.97761	0.97128
87.798	0.95428	0.97714	0.97099
93.862	0.95373	0.97664	0.97068
100.35	0.95319	0.9761	0.97044
107.28	0.95265	0.97552	0.97025
114.69	0.95209	0.97491	0.97005
122.61	0.95151	0.97425	0.96986
131.08	0.9509	0.97355	0.96971
140.13	0.95027	0.9728	0.96955
149.81	0.94964	0.97199	0.9694
160.16	0.94901	0.97114	0.96924
171.22	0.94838	0.97022	0.96908
183.05	0.94774	0.96924	0.9689
195.69	0.94711	0.96819	0.96872
209.21	0.94649	0.96707	0.96852
223.66	0.94589	0.96587	0.9683
239.11	0.94549	0.96458	0.96807
255.62	0.94507	0.96321	0.96786
273.28	0.94464	0.96175	0.96763
292.16	0.94418	0.96018	0.96738
312.34	0.9437	0.95851	0.96712
333.91	0.9432	0.95672	0.96685
356.97	0.94269	0.9548	0.96656
381.63	0.94218	0.95275	0.96626
407.99	0.94166	0.95057	0.96612
436.17	0.94112	0.94823	0.96597
466.3	0.94056	0.94573	0.9658
498.51	0.93999	0.94305	0.96562
532.94	0.9394	0.9402	0.96545
569.75	0.93882	0.93911	0.96527
609.11	0.93823	0.93897	0.96508
651.18	0.93762	0.93882	0.96488
696.16	0.93697	0.93866	0.9647
744.24	0.93629	0.93849	0.96452
795.65	0.93563	0.93831	0.96432
850.61	0.93496	0.93811	0.96412
909.36	0.9343	0.93791	0.9639
972.17	0.93364	0.93768	0.96368
1039.3	0.93297	0.93745	0.96344
1111.1	0.93231	0.93719	0.96318
1187.9	0.93166	0.93692	0.96293
1269.9	0.93121	0.93663	0.96271
1357.6	0.93074	0.93632	0.96248
1451.4	0.93025	0.93599	0.96233
1551.7	0.92974	0.93563	0.96222
1658.8	0.9292	0.93525	0.96209
1773.4	0.92864	0.93485	0.96196
1895.9	0.9281	0.93441	0.96182
2026.9	0.92754	0.93395	0.96167
2166.9	0.92696	0.93345	0.96154
2316.5	0.92636	0.93292	0.96141
2476.5	0.92574	0.93236	0.96128
2647.6	0.92515	0.93175	0.96114
2830.5	0.9246	0.9311	0.96099
3026	0.92404	0.93041	0.96082
3235	0.92346	0.92967	0.96066
3458.4	0.92286	0.92888	0.96049
3697.3	0.92225	0.92803	0.9603
3952.7	0.92164	0.92713	0.9601
4225.7	0.92103	0.92616	0.9599
4517.6	0.92042	0.92513	0.95969
4829.7	0.91981	0.92403	0.95946
5163.3	0.9192	0.92284	0.95922
5519.9	0.91858	0.92158	0.95897
5901.2	0.91797	0.92028	0.95869
6308.8	0.91742	0.92012	0.9584
6744.6	0.91708	0.91994	0.95813
7210.4	0.91672	0.91976	0.95804
7708.5	0.91634	0.91956	0.95794
8240.9	0.91594	0.91935	0.95784
8810.1	0.91553	0.91912	0.95774
9418.7	0.91509	0.91888	0.95762
10069	0.91464	0.91862	0.9575
10765	0.91422	0.91835	0.95737
11508	0.91382	0.91805	0.95726
12303	0.91339	0.91774	0.95716
13153	0.91295	0.9174	0.95704
14062	0.91248	0.91704	0.95692
15033	0.912	0.91665	0.95678
16071	0.91148	0.91624	0.95664
17181	0.911	0.9158	0.9565
18368	0.91051	0.91533	0.95635
19637	0.91	0.91483	0.95619
20993	0.90947	0.91429	0.95602
22443	0.90892	0.91371	0.95583
23993	0.90836	0.9131	0.95564
25651	0.9078	0.91244	0.95543
27422	0.90723	0.91174	0.95521
29316	0.90665	0.91098	0.95497
31341	0.90606	0.91018	0.95471
33506	0.90545	0.90932	0.95444
35821	0.90482	0.9084	0.95415
38295	0.9042	0.90742	0.95384
40940	0.90357	0.90637	0.95351
43768	0.90294	0.90552	0.95315
46791	0.9023	0.90526	0.95277
50023	0.90166	0.90498	0.95237
53478	0.90102	0.90467	0.95194
57172	0.90056	0.90435	0.95147
61121	0.90025	0.904	0.95097
65343	0.89992	0.90363	0.95045
69856	0.89958	0.90324	0.94988
74682	0.89922	0.90281	0.94927
79840	0.89885	0.90236	0.94862
85355	0.89845	0.90188	0.94793
91250	0.89804	0.90136	0.94719
97553	0.89764	0.90081	0.9464
1.0429e+05	0.89732	0.90021	0.94555
1.115e+05	0.89698	0.89958	0.94465
1.192e+05	0.89662	0.89891	0.94369
1.2743e+05	0.89625	0.89818	0.94265
1.3623e+05	0.89587	0.89741	0.94154
1.4564e+05	0.89546	0.89659	0.94036
1.557e+05	0.89504	0.89589	0.9391
1.6646e+05	0.89461	0.89548	0.93775
1.7795e+05	0.89419	0.89504	0.93631
1.9025e+05	0.89375	0.89457	0.93476
2.0339e+05	0.89329	0.89406	0.93311
2.1743e+05	0.89282	0.89353	0.93134
2.3245e+05	0.89233	0.89295	0.9294
2.4851e+05	0.89183	0.89234	0.92746
2.6567e+05	0.89131	0.89168	0.9253
2.8403e+05	0.89079	0.89098	0.92299
3.0364e+05	0.89024	0.89031	0.92053
3.2462e+05	0.88969	0.8898	0.91789
3.4704e+05	0.88912	0.88924	0.91511
3.7101e+05	0.88854	0.88865	0.91202
3.9664e+05	0.88795	0.88801	0.90885
4.2403e+05	0.88735	0.88736	0.90541
4.5332e+05	0.88675	0.88678	0.90172
4.8464e+05	0.88614	0.88616	0.89775
5.1811e+05	0.88553	0.88554	0.89356
5.539e+05	0.88492	0.88492	0.88865
5.9216e+05	0.8843	0.8843	0.8843


==> Fig/0.9_3.txt <==
C   ex  up  proj
1	0.729	0.729	0.729
1.0179	0.72657	0.72657	0.72657
1.0361	0.72411	0.72411	0.72411
1.0547	0.72159	0.72159	0.72159
1.0735	0.71903	0.71903	0.71903
1.0928	0.71643	0.71643	0.71643
1.1123	0.71378	0.71378	0.71378
1.1322	0.71108	0.71108	0.71108
1.1525	0.70834	0.70834	0.70834
1.1731	0.70554	0.70554	0.70554
1.1941	0.7027	0.7027	0.7027
1.2155	0.6998	0.6998	0.6998
1.2373	0.69685	0.69685	0.69685
1.2594	0.69385	0.69385	0.69385
1.2819	0.6908	0.6908	0.6908
1.3049	0.68769	0.68769	0.68769
1.3282	0.68452	0.68452	0.68452
1.352	0.6813	0.6813	0.6813
1.3762	0.67802	0.67802	0.67802
1.4009	0.67468	0.67468	0.67468
1.4259	0.67129	0.67129	0.67129
1.4515	0.66783	0.66783	0.66783
1.4774	0.66431	0.66431	0.66431
1.5039	0.66072	0.66072	0.66072
1.5308	0.65708	0.65708	0.65905
1.5582	0.65336	0.65336	0.6574
1.5861	0.64958	0.64958	0.65572
1.6145	0.64574	0.64574	0.65402
1.6434	0.64182	0.64182	0.65228
1.6728	0.63784	0.63784	0.65052
1.7027	0.63378	0.63378	0.64873
1.7332	0.62965	0.62965	0.64691
1.7642	0.62545	0.62545	0.64505
1.7958	0.62117	0.62117	0.64317
1.828	0.61681	0.61681	0.64126
1.8607	0.61238	0.61238	0.63931
1.894	0.60786	0.60786	0.63733
1.9279	0.60327	0.60327	0.63532
1.9624	0.59859	0.59859	0.63328
1.9975	0.59384	0.59384	0.6312
2.0333	0.58899	0.58899	0.62909
2.0697	0.58406	0.58406	0.62694
2.1067	0.57904	0.57904	0.62476
2.1444	0.57393	0.57393	0.62254
2.1828	0.57088	0.57156	0.62029
2.2219	0.56802	0.56937	0.618
2.2617	0.56518	0.56714	0.61568
2.3021	0.56235	0.56487	0.61331
2.3433	0.55951	0.56256	0.61091
2.3853	0.55667	0.56021	0.60847
2.428	0.55383	0.55782	0.60599
2.4714	0.55098	0.55538	0.60369
2.5157	0.54812	0.5529	0.60204
2.5607	0.54524	0.55038	0.60037
2.6066	0.54236	0.54781	0.59867
2.6532	0.53947	0.54519	0.59694
2.7007	0.53656	0.54253	0.59519
2.749	0.53365	0.53982	0.59341
2.7982	0.53072	0.53706	0.5916
2.8483	0.52777	0.53425	0.58977
2.8993	0.52481	0.53139	0.58791
2.9512	0.52184	0.52848	0.58602
3.004	0.51886	0.52552	0.5841
3.0578	0.51586	0.52251	0.58216
3.1125	0.51284	0.51944	0.58044
3.1683	0.50982	0.51632	0.57957
3.225	0.50677	0.51314	0.57868
3.2827	0.50372	0.5099	0.57777
3.3415	0.50064	0.50661	0.57685
3.4013	0.49756	0.50325	0.57592
3.4621	0.49445	0.49984	0.57496
3.5241	0.49134	0.49637	0.57399
3.5872	0.4882	0.49283	0.573
3.6514	0.48506	0.48923	0.57199
3.7168	0.48189	0.48557	0.57097
3.7833	0.47872	0.48184	0.56992
3.851	0.47552	0.47804	0.56886
3.9199	0.47232	0.47418	0.56778
3.9901	0.46909	0.47024	0.56668
4.0615	0.46586	0.46624	0.56556
4.1342	0.46338	0.46376	0.56442
4.2082	0.46158	0.46268	0.56326
4.2836	0.45976	0.46157	0.56208
4.3602	0.45793	0.46044	0.56088
4.4383	0.45609	0.4593	0.55965
4.5177	0.45424	0.45813	0.55841
4.5986	0.45237	0.45694	0.55714
4.6809	0.4505	0.45573	0.55585
4.7647	0.44861	0.4545	0.55454
4.85	0.4467	0.45325	0.5532
4.9368	0.44479	0.45198	0.55184
5.0252	0.44286	0.45068	0.55045
5.1151	0.44092	0.44936	0.54904
5.2067	0.43897	0.44801	0.54761
5.2999	0.437	0.44664	0.54614
5.3947	0.43502	0.44525	0.54466
5.4913	0.43303	0.44383	0.54314
5.5896	0.43103	0.44239	0.5416
5.6896	0.42901	0.44092	0.54003
5.7915	0.42699	0.43942	0.53843
5.8951	0.42495	0.4379	0.53681
6.0007	0.42359	0.43635	0.53515
6.1081	0.42228	0.43477	0.53347
6.2174	0.42095	0.43317	0.53176
6.3287	0.41961	0.43153	0.53067
6.442	0.41824	0.42987	0.52961
6.5573	0.41686	0.42817	0.52853
6.6746	0.41546	0.42645	0.52743
6.7941	0.41403	0.42469	0.52631
6.9157	0.41259	0.42291	0.52516
7.0395	0.41113	0.42109	0.524
7.1655	0.40964	0.41924	0.52282
7.2938	0.40814	0.41736	0.52162
7.4243	0.40662	0.41544	0.52039
7.5572	0.40507	0.41349	0.51915
7.6925	0.40351	0.4115	0.51788
7.8302	0.40193	0.40948	0.51659
7.9703	0.40032	0.40742	0.51527
8.113	0.39869	0.40532	0.51394
8.2582	0.39705	0.40319	0.51257
8.4061	0.39538	0.40102	0.51119
8.5565	0.39369	0.39881	0.50978
8.7097	0.39198	0.39656	0.50834
8.8656	0.39024	0.39427	0.50688
9.0243	0.38849	0.39194	0.50539
9.1858	0.38671	0.38957	0.50388
9.3502	0.38492	0.38715	0.50233
9.5176	0.3831	0.38469	0.50076
9.6879	0.38126	0.38267	0.49917
9.8614	0.3794	0.38134	0.49754
10.038	0.37752	0.37999	0.49588
10.218	0.37561	0.37861	0.4942
10.4	0.37369	0.37722	0.49248
10.587	0.37174	0.37579	0.49074
10.776	0.36977	0.37434	0.489
10.969	0.36778	0.37287	0.48723
11.165	0.36577	0.37136	0.48543
11.365	0.36374	0.36984	0.4836
11.569	0.36169	0.36828	0.48174
11.776	0.35961	0.36669	0.47984
11.986	0.35751	0.36508	0.47791
12.201	0.3554	0.36344	0.47595
12.419	0.35326	0.36177	0.47395
12.642	0.3511	0.36007	0.47191
12.868	0.34966	0.35834	0.46984
13.098	0.34841	0.35658	0.46773
13.333	0.34715	0.35478	0.46558
13.571	0.34588	0.35296	0.46339
13.814	0.34461	0.3511	0.46117
14.062	0.34333	0.34921	0.4589
14.313	0.34205	0.34728	0.4566
14.57	0.34077	0.34532	0.45425
14.83	0.33947	0.34333	0.45186
15.096	0.33818	0.34129	0.44943
15.366	0.33688	0.33923	0.44696
15.641	0.33557	0.33712	0.44444
15.921	0.33425	0.33498	0.44187
16.206	0.33294	0.33297	0.43926
16.496	0.33161	0.33182	0.43661
16.791	0.33029	0.33065	0.4339
17.092	0.32895	0.32946	0.43115
17.398	0.32762	0.32825	0.42835
17.709	0.32627	0.32701	0.4255
18.026	0.32493	0.32576	0.42259
18.349	0.32357	0.32448	0.41964
18.677	0.32222	0.32318	0.41663
19.012	0.32085	0.32186	0.41357
19.352	0.31949	0.32051	0.41045
19.698	0.31812	0.31914	0.40728
20.051	0.31674	0.31775	0.40405
20.41	0.31536	0.31632	0.40076
20.775	0.31398	0.31488	0.39741
21.147	0.31259	0.31341	0.39401
21.526	0.3112	0.31191	0.39054
21.911	0.3098	0.31038	0.38701
22.303	0.3084	0.30883	0.38342
22.702	0.30699	0.30725	0.37976
23.109	0.30558	0.30564	0.37604
23.522	0.30417	0.30436	0.37225
23.943	0.30275	0.30319	0.3684
24.372	0.30133	0.30201	0.36447
24.808	0.2999	0.3008	0.36048
25.252	0.29847	0.29957	0.35641
25.704	0.29704	0.29832	0.35227
26.164	0.2956	0.29705	0.34806
26.633	0.29416	0.29576	0.34377
27.109	0.29271	0.29444	0.3394
27.595	0.29136	0.2931	0.33495
28.088	0.29001	0.29173	0.33043
28.591	0.28866	0.29034	0.32583
29.103	0.28731	0.28892	0.32114
29.624	0.28595	0.28748	0.31637
30.154	0.28459	0.28602	0.31151
30.694	0.28323	0.28452	0.30657
31.243	0.28186	0.28301	0.30153
31.803	0.28049	0.28146	0.29641
32.372	0.27912	0.27988	0.2912
32.951	0.27775	0.27828	0.28589
33.541	0.27637	0.27665	0.28049
34.141	0.27499	0.27499	0.27499


==> Fig/0.9_5.txt <==
C   ex  up  proj
1	0.59049	0.59049	0.59049
1.0302	0.58431	0.58431	0.58431
1.0613	0.57795	0.57795	0.57795
1.0933	0.57139	0.57139	0.57139
1.1263	0.56464	0.56464	0.56464
1.1602	0.55768	0.55768	0.55768
1.1952	0.55051	0.55051	0.55051
1.2313	0.54313	0.54313	0.54313
1.2685	0.53552	0.53552	0.53552
1.3067	0.52769	0.52769	0.52769
1.3461	0.51962	0.51962	0.51962
1.3868	0.5113	0.5113	0.5113
1.4286	0.50273	0.50273	0.50273
1.4717	0.49391	0.49391	0.49391
1.5161	0.48482	0.48482	0.48482
1.5618	0.47545	0.47545	0.47545
1.609	0.4658	0.4658	0.4658
1.6575	0.45586	0.45586	0.45823
1.7075	0.44562	0.44562	0.45147
1.759	0.43507	0.43507	0.44451
1.8121	0.42421	0.42421	0.43735
1.8668	0.41525	0.41825	0.42998
1.9231	0.40856	0.41693	0.42516
1.9811	0.40203	0.41557	0.42043
2.0409	0.39558	0.41417	0.4156
2.1025	0.3892	0.41272	0.41067
2.1659	0.38284	0.41123	0.40565
2.2312	0.37651	0.4097	0.40078
2.2986	0.3702	0.40812	0.39775
2.3679	0.36389	0.40649	0.39465
2.4394	0.35759	0.40481	0.39147
2.513	0.35129	0.40308	0.38821
2.5888	0.34516	0.4013	0.38486
2.6669	0.34149	0.39947	0.38143
2.7473	0.33775	0.39758	0.37792
2.8302	0.33394	0.39564	0.37432
2.9156	0.33007	0.39363	0.37063
3.0036	0.32613	0.39157	0.36685
3.0942	0.32213	0.38944	0.36328
3.1876	0.31807	0.38725	0.36013
3.2837	0.31395	0.38499	0.35691
3.3828	0.30977	0.38266	0.35362
3.4849	0.30553	0.38027	0.35025
3.59	0.30124	0.3778	0.34682
3.6983	0.29721	0.37526	0.34332
3.8099	0.29379	0.37264	0.33975
3.9248	0.29034	0.36994	0.3361
4.0433	0.28686	0.36716	0.33263
4.1652	0.28335	0.3643	0.33047
4.2909	0.27981	0.36134	0.32825
4.4204	0.27625	0.35831	0.32596
4.5537	0.27266	0.35517	0.32362
4.6911	0.26904	0.35195	0.3212
4.8327	0.2654	0.34863	0.31872
4.9785	0.26181	0.3452	0.31618
5.1287	0.25953	0.34168	0.31356
5.2834	0.2572	0.33805	0.31087
5.4428	0.25481	0.3343	0.30811
5.607	0.25237	0.33045	0.30528
5.7762	0.24988	0.32648	0.30236
5.9505	0.24734	0.32239	0.29937
6.13	0.24474	0.31817	0.29636
6.3149	0.24208	0.31383	0.29358
6.5055	0.23938	0.30936	0.29073
6.7017	0.23662	0.30475	0.28781
6.9039	0.2338	0.3	0.28482
7.1122	0.23093	0.29511	0.28175
7.3268	0.22801	0.29007	0.27862
7.5479	0.22503	0.28488	0.27639
7.7756	0.2224	0.27954	0.27421
8.0102	0.21998	0.27403	0.27198
8.2519	0.2176	0.26836	0.2697
8.5008	0.21524	0.26251	0.26738
8.7573	0.21289	0.25649	0.26502
9.0215	0.21056	0.25029	0.26288
9.2937	0.20824	0.2439	0.26079
9.5741	0.20593	0.23732	0.25867
9.8629	0.20362	0.23054	0.2565
10.161	0.20133	0.22355	0.2543
10.467	0.19903	0.21635	0.25206
10.783	0.19675	0.20894	0.24977
11.108	0.19446	0.2013	0.24745
11.443	0.19218	0.19343	0.24631
11.789	0.19016	0.19111	0.24534
12.144	0.18822	0.19036	0.24435
12.511	0.18627	0.18959	0.24333
12.888	0.18433	0.18879	0.24227
13.277	0.1824	0.18797	0.24119
13.678	0.18046	0.18713	0.24008
14.09	0.17915	0.18625	0.23893
14.515	0.17817	0.18536	0.23775
14.953	0.17717	0.18443	0.23654
15.404	0.17615	0.18348	0.23529
15.869	0.1751	0.1825	0.23401
16.348	0.17402	0.18149	0.23269
16.841	0.17292	0.18045	0.23133
17.349	0.17179	0.17937	0.22993
17.873	0.17063	0.17827	0.2285
18.412	0.16944	0.17713	0.22702
18.967	0.16823	0.17596	0.22555
19.54	0.16699	0.17475	0.22411
20.129	0.16572	0.1735	0.22264
20.737	0.16442	0.17222	0.22112
21.362	0.16309	0.1709	0.21957
22.007	0.16174	0.16954	0.21798
22.671	0.16035	0.16814	0.21634
23.355	0.15894	0.16669	0.21467
24.059	0.1575	0.16521	0.21295
24.785	0.15618	0.16367	0.2112
25.533	0.15483	0.16209	0.2094
26.303	0.15345	0.16047	0.20761
27.097	0.15206	0.15879	0.20608
27.914	0.15065	0.15707	0.20452
28.757	0.14921	0.15529	0.20292
29.624	0.14776	0.15346	0.20129
30.518	0.14628	0.15157	0.19962
31.439	0.14479	0.14962	0.19791
32.387	0.14328	0.14762	0.19616
33.364	0.14175	0.14556	0.19437
34.371	0.14021	0.14343	0.19255
35.408	0.13864	0.14124	0.19071
36.476	0.13707	0.13899	0.18884
37.577	0.13555	0.13666	0.18694
38.71	0.13423	0.13505	0.18551
39.878	0.13291	0.13452	0.185
41.082	0.1316	0.13398	0.18447
42.321	0.13031	0.13343	0.18392
43.598	0.12902	0.13286	0.18335
44.913	0.12773	0.13227	0.18277
46.268	0.12646	0.13166	0.18217
47.664	0.12519	0.13104	0.18156
49.102	0.12393	0.13039	0.18092
50.584	0.12267	0.12973	0.18027
52.11	0.12142	0.12904	0.17959
53.682	0.12018	0.12834	0.1789
55.302	0.11894	0.12761	0.17818
56.97	0.11774	0.12687	0.17744
58.689	0.11654	0.1261	0.17668
60.46	0.11535	0.1253	0.1759
62.284	0.11417	0.12449	0.17509
64.163	0.11319	0.12364	0.17426
66.099	0.11271	0.12278	0.17341
68.093	0.11222	0.12188	0.17257
70.148	0.11171	0.12096	0.17189
72.264	0.11119	0.12001	0.17119
74.444	0.11066	0.11904	0.17047
76.69	0.11012	0.11803	0.16973
79.004	0.10957	0.11699	0.16897
81.388	0.109	0.11593	0.16818
83.843	0.10842	0.11483	0.16737
86.373	0.10783	0.11369	0.16654
88.979	0.10722	0.11253	0.16568
91.663	0.10661	0.11132	0.16479
94.429	0.10598	0.11008	0.16388
97.278	0.10534	0.10881	0.16294
100.21	0.10468	0.10749	0.16197
103.24	0.10402	0.10614	0.16098
106.35	0.10334	0.10524	0.15998
109.56	0.10264	0.1047	0.15896
112.86	0.10194	0.10414	0.1579
116.27	0.10122	0.10357	0.15681
119.78	0.10049	0.10298	0.15569
123.39	0.099886	0.10237	0.15454
127.11	0.099334	0.10174	0.15335
130.95	0.098772	0.10109	0.15212
134.9	0.0982	0.10042	0.15086
138.97	0.097618	0.099735	0.14956
143.16	0.097025	0.099027	0.14822
147.48	0.096423	0.098298	0.14684
151.93	0.095811	0.097546	0.14542
156.52	0.09519	0.096772	0.14395
161.24	0.094558	0.095975	0.14245
166.1	0.093918	0.095153	0.14089
171.11	0.093268	0.094307	0.13929
176.28	0.092609	0.093435	0.13764
181.6	0.091941	0.092536	0.13594
187.07	0.091264	0.091611	0.13419
192.72	0.090579	0.090658	0.13239
198.53	0.089886	0.090013	0.13053
204.52	0.089185	0.0894	0.12862
210.69	0.088477	0.088768	0.12665
217.05	0.087779	0.088117	0.12462
223.6	0.087091	0.087446	0.12253
230.35	0.086405	0.086755	0.12037
237.29	0.085719	0.086043	0.11815
244.45	0.085034	0.08531	0.11586
251.83	0.08435	0.084555	0.11351
259.43	0.083666	0.083777	0.11108
267.25	0.082984	0.082988	0.10858
275.32	0.082303	0.082353	0.106
283.62	0.081623	0.081698	0.10335
292.18	0.080944	0.081024	0.10062
301	0.080266	0.080329	0.097802
310.08	0.079589	0.079613	0.094901
319.43	0.078913	0.078943	0.091913
329.07	0.07824	0.078307	0.088835
339	0.077568	0.077651	0.085663
349.23	0.076899	0.076976	0.082396
359.76	0.07623	0.07628	0.07903
370.62	0.075563	0.075563	0.075563


==> Fig/0.9_8.txt <==
C   ex  up  proj
1	0.43047	0.43047	0.43047
1.0487	0.41659	0.41659	0.41659
1.0998	0.40204	0.40204	0.40204
1.1534	0.38678	0.38678	0.38679
1.2096	0.37078	0.37078	0.37078
1.2685	0.354	0.354	0.354
1.3303	0.3364	0.3364	0.3364
1.3951	0.31795	0.31795	0.31795
1.4631	0.29859	0.29859	0.29859
1.5344	0.27829	0.27829	0.27953
1.6091	0.26409	0.27398	0.26733
1.6875	0.25248	0.27362	0.25489
1.7698	0.24134	0.27324	0.24234
1.856	0.23083	0.27284	0.23087
1.9464	0.2232	0.27243	0.22371
2.0412	0.21549	0.27199	0.21669
2.1407	0.20772	0.27153	0.20968
2.245	0.20111	0.27105	0.20415
2.3544	0.19576	0.27054	0.1993
2.4691	0.19028	0.27001	0.19433
2.5894	0.18467	0.26946	0.18924
2.7155	0.17923	0.26888	0.18462
2.8478	0.17426	0.26827	0.18017
2.9866	0.16926	0.26762	0.17565
3.1321	0.16422	0.26695	0.17105
3.2847	0.15916	0.26625	0.16637
3.4447	0.15411	0.26551	0.16248
3.6125	0.15029	0.26473	0.15879
3.7885	0.14635	0.26392	0.15498
3.9731	0.14228	0.26307	0.15103
4.1667	0.13811	0.26218	0.14701
4.3697	0.13409	0.26124	0.14361
4.5826	0.13073	0.26026	0.14057
4.8058	0.1275	0.25923	0.13747
5.04	0.12436	0.25814	0.13432
5.2855	0.12129	0.25701	0.13113
5.543	0.11826	0.25582	0.12822
5.8131	0.11578	0.25457	0.12562
6.0963	0.11327	0.25327	0.12302
6.3933	0.11067	0.2519	0.12033
6.7048	0.10799	0.25046	0.11752
7.0314	0.10524	0.24895	0.11461
7.374	0.10271	0.24737	0.11162
7.7333	0.10023	0.24571	0.10874
8.11	0.097989	0.24397	0.10651
8.5052	0.095986	0.24214	0.10451
8.9195	0.093954	0.24023	0.10255
9.3541	0.091896	0.23822	0.10058
9.8098	0.089816	0.23612	0.098599
10.288	0.087717	0.23391	0.096603
10.789	0.085867	0.2316	0.095238
11.315	0.084444	0.22917	0.09385
11.866	0.083058	0.22663	0.092515
12.444	0.081679	0.22396	0.091144
13.05	0.080247	0.22116	0.089719
13.686	0.078761	0.21822	0.088238
14.353	0.077219	0.21514	0.086701
15.052	0.075622	0.21192	0.085208
15.785	0.074029	0.20853	0.083778
16.555	0.072489	0.20498	0.082334
17.361	0.070995	0.20126	0.080877
18.207	0.069539	0.19735	0.079454
19.094	0.068132	0.19325	0.07803
20.024	0.066727	0.18896	0.076558
21	0.065293	0.18445	0.075041
22.023	0.06382	0.17973	0.073482
23.096	0.062336	0.17478	0.071906
24.221	0.060923	0.16958	0.070337
25.401	0.059558	0.16413	0.068789
26.639	0.058588	0.15842	0.067849
27.937	0.057861	0.15243	0.067132
29.298	0.05712	0.14614	0.066428
30.725	0.056364	0.13955	0.065718
32.222	0.055596	0.13264	0.064979
33.792	0.054816	0.12539	0.064217
35.438	0.054025	0.11779	0.063436
37.165	0.053223	0.10982	0.062639
38.975	0.052416	0.10146	0.061833
40.874	0.051597	0.09269	0.061012
42.866	0.050753	0.083496	0.060176
44.954	0.049878	0.073853	0.059323
47.144	0.04898	0.063741	0.058461
49.441	0.048074	0.053136	0.057663
51.85	0.047199	0.04753	0.056852
54.376	0.046374	0.047351	0.056026
57.025	0.045566	0.047163	0.055189
59.804	0.044773	0.046966	0.05434
62.717	0.043994	0.046759	0.053483
65.773	0.043226	0.046543	0.052627
68.977	0.042476	0.046315	0.051793
72.338	0.041739	0.046077	0.05108
75.862	0.041045	0.045827	0.050351
79.558	0.040362	0.045565	0.049592
83.434	0.039653	0.04529	0.048802
87.499	0.038919	0.045002	0.048018
91.762	0.038159	0.044699	0.047596
96.233	0.037554	0.044382	0.047158
100.92	0.037126	0.04405	0.046702
105.84	0.036686	0.043701	0.046229
110.99	0.036236	0.043335	0.045739
116.4	0.035775	0.042952	0.04523
122.07	0.035301	0.04255	0.044705
128.02	0.034808	0.042128	0.044168
134.26	0.034297	0.041686	0.043614
140.8	0.033774	0.041222	0.043043
147.66	0.03324	0.040735	0.042455
154.85	0.032696	0.040225	0.041913
162.4	0.032142	0.03969	0.041391
170.31	0.031581	0.039129	0.040853
178.61	0.031061	0.03854	0.040299
187.31	0.030567	0.037923	0.03973
196.43	0.030068	0.037276	0.039158
206	0.029565	0.036597	0.038572
216.04	0.029058	0.035885	0.037971
226.57	0.028549	0.035139	0.037354
237.61	0.02805	0.034356	0.036804
249.18	0.027562	0.033535	0.036282
261.32	0.027083	0.032674	0.035752
274.05	0.026612	0.031771	0.035458
287.4	0.02615	0.030824	0.035231
301.41	0.025696	0.029831	0.034993
316.09	0.025249	0.028789	0.034746
331.49	0.025011	0.027697	0.034489
347.64	0.024804	0.027014	0.034221
364.58	0.024589	0.026901	0.033942
382.34	0.024368	0.026783	0.033653
400.97	0.024139	0.026659	0.033407
420.51	0.023904	0.026529	0.033187
440.99	0.023661	0.026393	0.032957
462.48	0.023411	0.02625	0.032719
485.01	0.023154	0.0261	0.032471
508.64	0.022946	0.025943	0.032214
533.42	0.022748	0.025779	0.031948
559.41	0.022545	0.025606	0.031671
586.66	0.022337	0.025425	0.031401
615.25	0.022123	0.025234	0.031122
645.22	0.021903	0.025035	0.030832
676.66	0.021678	0.024826	0.030533
709.62	0.021449	0.024607	0.030223
744.19	0.021214	0.024377	0.029903
780.45	0.020982	0.024136	0.029575
818.48	0.020743	0.023883	0.029235
858.35	0.020494	0.023618	0.028886
900.17	0.020238	0.02334	0.028525
944.03	0.019972	0.023048	0.028153
990.02	0.019697	0.022743	0.027763
1038.3	0.019418	0.022422	0.027354
1088.8	0.019143	0.022086	0.026925
1141.9	0.018864	0.021733	0.026503
1197.5	0.018582	0.021363	0.026398
1255.9	0.018299	0.020975	0.026287
1317	0.018014	0.020568	0.02617
1381.2	0.017729	0.020142	0.026048
1448.5	0.017447	0.019694	0.02592
1519.1	0.017169	0.019225	0.025785
1593.1	0.016894	0.018733	0.025644
1670.7	0.016623	0.018217	0.025497
1752.1	0.016355	0.018049	0.025341
1837.5	0.016091	0.017931	0.025201
1927	0.015966	0.017807	0.025075
2020.9	0.015866	0.017677	0.024943
2119.3	0.015763	0.01754	0.024805
2222.6	0.015655	0.017397	0.02466
2330.9	0.015543	0.017247	0.024508
2444.4	0.015427	0.01709	0.024348
2563.5	0.015307	0.016925	0.024181
2688.4	0.015182	0.016751	0.024012
2819.4	0.015054	0.01657	0.02384
2956.8	0.01492	0.01638	0.023658
3100.8	0.014796	0.01618	0.023468
3251.9	0.014691	0.015971	0.023269
3410.3	0.014584	0.015751	0.023059
3576.5	0.014472	0.015521	0.022842
3750.7	0.014357	0.015279	0.022614
3933.4	0.014238	0.015026	0.022375
4125.1	0.014115	0.014761	0.022124
4326.1	0.013989	0.014482	0.021861
4536.8	0.013859	0.01419	0.021585
4757.9	0.013726	0.014053	0.021295
4989.7	0.013597	0.013914	0.020992
5232.8	0.013465	0.01377	0.020674
5487.7	0.013331	0.013618	0.02034
5755.1	0.013193	0.013458	0.01999
6035.5	0.013052	0.013291	0.019623
6329.5	0.012908	0.013116	0.019238
6637.9	0.012762	0.012932	0.018834
6961.3	0.012613	0.01274	0.01841
7300.4	0.012464	0.012538	0.017966
7656.1	0.012312	0.012331	0.017501
8029.1	0.012158	0.012188	0.017012
8420.3	0.012003	0.012037	0.0165
8830.5	0.011846	0.01188	0.015963
9260.8	0.011688	0.011714	0.015399
9711.9	0.011531	0.011541	0.014809
10185	0.011374	0.011379	0.01419
10681	0.011219	0.011227	0.013539
11202	0.011065	0.011067	0.012858
11747	0.010911	0.010913	0.012143
12320	0.01076	0.01076	0.011394
12920	0.010609	0.010609	0.010609


==> Fig/0_999_5.txt <==
C   ex  up
1	0.99501	0.99501 
1.0414	0.99491	0.99491
1.0845	0.9948	0.9948
1.1295	0.99469	0.99469
1.1762	0.99457	0.99457
1.2249	0.99445	0.99445
1.2757	0.99432	0.99432
1.3285	0.99419	0.99419
1.3835	0.99405	0.99405
1.4408	0.99391	0.99391
1.5005	0.99376	0.99376
1.5626	0.99361	0.99361
1.6273	0.99344	0.99344
1.6947	0.99328	0.99328
1.7649	0.9931	0.9931
1.838	0.99292	0.99292
1.9141	0.99273	0.99273
1.9933	0.99253	0.99253
2.0759	0.99233	0.99233
2.1619	0.99211	0.99211
2.2514	0.99189	0.99189
2.3446	0.99166	0.99166
2.4417	0.99141	0.99141
2.5428	0.99116	0.99116
2.6481	0.9909	0.9909
2.7578	0.99062	0.99062
2.872	0.99034	0.99034
2.9909	0.99005	0.99007
3.1148	0.98982	0.99002
3.2438	0.9896	0.98997
3.3781	0.98937	0.98991
3.518	0.98914	0.98986
3.6637	0.98891	0.9898
3.8154	0.98867	0.98974
3.9734	0.98843	0.98968
4.138	0.98819	0.98962
4.3093	0.98794	0.98955
4.4878	0.98768	0.98948
4.6737	0.98742	0.98941
4.8672	0.98716	0.98933
5.0688	0.98689	0.98925
5.2787	0.9867	0.98917
5.4973	0.9865	0.98908
5.7249	0.98631	0.98899
5.962	0.9861	0.9889
6.2089	0.98589	0.9888
6.466	0.98568	0.9887
6.7338	0.98546	0.9886
7.0127	0.98523	0.98849
7.3031	0.985	0.98837
7.6055	0.98476	0.98825
7.9205	0.98451	0.98813
8.2485	0.98428	0.988
8.59	0.98409	0.98787
8.9458	0.9839	0.98773
9.3162	0.9837	0.98758
9.702	0.98349	0.98743
10.104	0.98328	0.98727
10.522	0.98307	0.98711
10.958	0.98285	0.98694
11.412	0.98263	0.98676
11.884	0.9824	0.98658
12.377	0.98217	0.98638
12.889	0.98193	0.98618
13.423	0.98172	0.98597
13.979	0.98152	0.98575
14.558	0.98132	0.98553
15.16	0.98111	0.98529
15.788	0.9809	0.98504
16.442	0.98068	0.98479
17.123	0.98045	0.98452
17.832	0.98021	0.98424
18.57	0.97997	0.98395
19.34	0.97972	0.98365
20.14	0.97947	0.98334
20.974	0.9792	0.98301
21.843	0.97893	0.98267
22.748	0.97869	0.98231
23.69	0.97848	0.98194
24.671	0.97826	0.98156
25.692	0.97804	0.98116
26.756	0.97782	0.98074
27.864	0.9776	0.98031
29.018	0.97738	0.97985
30.22	0.97715	0.97938
31.471	0.97692	0.97889
32.775	0.97669	0.97838
34.132	0.97646	0.97785
35.545	0.97622	0.97729
37.017	0.97598	0.97671
38.55	0.97574	0.97611
40.147	0.97549	0.97549
41.809	0.97528	0.97539
43.541	0.97506	0.9753
45.344	0.97484	0.97519
47.222	0.97462	0.97508
49.177	0.9744	0.97497
51.214	0.97417	0.97485
53.335	0.97398	0.97473
55.543	0.97382	0.97461
57.844	0.97366	0.97447
60.239	0.97349	0.97434
62.734	0.97332	0.97419
65.331	0.97314	0.97404
68.037	0.97296	0.97389
70.855	0.97277	0.97373
73.789	0.97257	0.97356
76.844	0.97237	0.97338
80.027	0.97216	0.9732
83.341	0.97194	0.97301
86.792	0.97172	0.97281
90.386	0.9715	0.97261
94.129	0.97126	0.97239
98.028	0.97105	0.97217
102.09	0.97084	0.97194
106.31	0.97063	0.97169
110.72	0.97041	0.97144
115.3	0.97018	0.97118
120.08	0.96995	0.9709
125.05	0.96971	0.97062
130.23	0.96947	0.97032
135.62	0.96922	0.97001
141.24	0.96897	0.96969
147.09	0.96871	0.96935
153.18	0.96845	0.969
159.52	0.96818	0.96864
166.13	0.9679	0.96826
173.01	0.96763	0.96787
180.17	0.96739	0.96752
187.63	0.96716	0.96742
195.4	0.96691	0.96731
203.5	0.96667	0.9672
211.92	0.96643	0.96708
220.7	0.96618	0.96696
229.84	0.96594	0.96683
239.36	0.96569	0.96669
249.27	0.96544	0.96656
259.59	0.96519	0.96641
270.34	0.96493	0.96626
281.54	0.96467	0.9661
293.2	0.96442	0.96594
305.34	0.96416	0.96577
317.98	0.9639	0.96559
331.15	0.96364	0.96541
344.86	0.96338	0.96522
359.14	0.96312	0.96502
374.02	0.96295	0.96481
389.51	0.96282	0.96459
405.64	0.96268	0.96437
422.43	0.96253	0.96413
439.93	0.96238	0.96389
458.15	0.96223	0.96363
477.12	0.96207	0.96337
496.88	0.96191	0.96309
517.45	0.96174	0.9628
538.88	0.96157	0.9625
561.2	0.9614	0.96219
584.44	0.96121	0.96186
608.64	0.96103	0.96153
633.85	0.96084	0.96123
660.1	0.96064	0.96108
687.43	0.96044	0.96093
715.9	0.96023	0.96077
745.55	0.96002	0.96061
776.42	0.95982	0.96044
808.58	0.95966	0.96026
842.06	0.95949	0.96007
876.93	0.95932	0.95988
913.25	0.95914	0.95968
951.07	0.95896	0.95947
990.45	0.95877	0.95925
1031.5	0.95858	0.95902
1074.2	0.95839	0.95879
1118.7	0.95819	0.95854
1165	0.95799	0.95828
1213.2	0.95778	0.95802
1263.5	0.95757	0.95774
1315.8	0.95735	0.95745
1370.3	0.95713	0.95715
1427	0.9569	0.95694
1486.1	0.95667	0.95674
1547.7	0.95643	0.95653
1611.8	0.9562	0.95631
1678.5	0.95597	0.95608
1748	0.95573	0.95584
1820.4	0.9555	0.9556
1895.8	0.95526	0.95534
1974.3	0.95502	0.95507
2056.1	0.95478	0.95479
2141.2	0.95453	0.95454
2229.9	0.95428	0.95431
2322.2	0.95404	0.95406
2418.4	0.95378	0.95381
2518.6	0.95353	0.95354
2622.9	0.95328	0.95328
2731.5	0.95302	0.95304
2844.6	0.95276	0.95279
2962.4	0.9525	0.95253
3085.1	0.95224	0.95226
3212.8	0.95197	0.95197


==> Fig/res_best0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.98993	0.98994	0.99	0.99063	0.99693	1	1	0.98993
3.3516	0.98942	0.98942	0.9895	0.99026	0.99784	1	1	0.98942
3.6784	0.98889	0.9889	0.98899	0.9899	0.99904	1	1	0.98889
4.037	0.98834	0.98835	0.98846	0.98956	1	1	1	0.98834
4.4306	0.98777	0.98778	0.98791	0.98924	1	1	1	0.98776
4.8626	0.98717	0.98718	0.98734	0.98894	1	1	1	0.98716
5.3367	0.98665	0.98667	0.98686	0.98878	1	1	1	0.98665
5.857	0.9862	0.98622	0.98645	0.98877	1	1	1	0.98619
6.4281	0.98571	0.98574	0.98602	0.98881	1	1	1	0.98571
7.0548	0.9852	0.98523	0.98557	0.98893	1	1	1	0.9852
7.7426	0.98465	0.98469	0.9851	0.98914	1	1	1	0.98465
8.4975	0.98415	0.9842	0.98468	0.98956	1	1	1	0.98414
9.326	0.9837	0.98376	0.98434	0.99021	1	1	1	0.98369
10.235	0.98322	0.98329	0.984	0.99107	1	1	1	0.98321
11.233	0.98272	0.98281	0.98366	0.99218	1	1	1	0.98271
12.328	0.9822	0.9823	0.98333	0.99359	1	1	1	0.98219
13.53	0.9817	0.98182	0.98306	0.99541	1	1	1	0.98168
14.85	0.98124	0.98139	0.98287	0.99776	1	1	1	0.98122
16.298	0.98075	0.98093	0.98272	1	1	1	1	0.98073
17.886	0.98022	0.98044	0.9826	1	1	1	1	0.9802
19.63	0.97966	0.97992	0.98252	1	1	1	1	0.97963
21.544	0.97906	0.97937	0.9825	1	1	1	1	0.97902
23.645	0.97853	0.97891	0.98268	1	1	1	1	0.97849
25.95	0.97804	0.97849	0.98304	1	1	1	1	0.97799
28.48	0.97754	0.97809	0.98356	1	1	1	1	0.97748
31.257	0.97703	0.97769	0.98429	1	1	1	1	0.97696
34.305	0.97652	0.97731	0.98525	1	1	1	1	0.97643
37.649	0.97598	0.97694	0.98651	1	1	1	1	0.97588
41.32	0.97547	0.97662	0.98814	1	1	1	1	0.97534
45.349	0.97499	0.97638	0.99026	1	1	1	1	0.97484
49.77	0.97452	0.97619	0.99291	1	1	1	1	0.97433
54.623	0.97411	0.97612	0.99626	1	1	1	1	0.97388
59.948	0.97378	0.97621	1	1	1	1	1	0.97351
65.793	0.97343	0.97635	1	1	1	1	1	0.97311
72.208	0.97307	0.97659	1	1	1	1	1	0.97267
79.248	0.97268	0.97692	1	1	1	1	1	0.97221
86.975	0.97228	0.97739	1	1	1	1	1	0.97171
95.455	0.97187	0.97802	1	1	1	1	1	0.97118
104.76	0.97153	0.97894	1	1	1	1	1	0.9707
114.98	0.97119	0.98011	1	1	1	1	1	0.9702
126.19	0.97085	0.9816	1	1	1	1	1	0.96966
138.49	0.97053	0.98348	1	1	1	1	1	0.96909
151.99	0.97023	0.98583	1	1	1	1	1	0.9685
166.81	0.96996	0.98874	1	1	1	1	1	0.96788
183.07	0.96981	0.99244	1	1	1	1	1	0.9673
200.92	0.96978	0.99703	1	1	1	1	1	0.96675
220.51	0.96984	1	1	1	1	1	1	0.96619
242.01	0.97001	1	1	1	1	1	1	0.96562
265.61	0.97033	1	1	1	1	1	1	0.96504
291.51	0.97083	1	1	1	1	1	1	0.96445
319.93	0.97154	1	1	1	1	1	1	0.96386
351.12	0.97251	1	1	1	1	1	1	0.96327
385.35	0.97399	1	1	1	1	1	1	0.96285
422.92	0.97594	1	1	1	1	1	1	0.96253
464.16	0.97834	1	1	1	1	1	1	0.96218
509.41	0.98127	1	1	1	1	1	1	0.96181
559.08	0.98486	1	1	1	1	1	1	0.96141
613.59	0.98923	1	1	1	1	1	1	0.96099
673.42	0.99455	1	1	1	1	1	1	0.96054
739.07	1	1	1	1	1	1	1	0.96006
811.13	1	1	1	1	1	1	1	0.95964
890.22	1	1	1	1	1	1	1	0.95925
977.01	1	1	1	1	1	1	1	0.95884
1072.3	1	1	1	1	1	1	1	0.9584
1176.8	1	1	1	1	1	1	1	0.95794
1291.5	1	1	1	1	1	1	1	0.95745
1417.5	1	1	1	1	1	1	1	0.95694
1555.7	1	1	1	1	1	1	1	0.9564
1707.4	1	1	1	1	1	1	1	0.95587
1873.8	1	1	1	1	1	1	1	0.95533
2056.5	1	1	1	1	1	1	1	0.95477
2257	1	1	1	1	1	1	1	0.95421
2477.1	1	1	1	1	1	1	1	0.95364
2718.6	1	1	1	1	1	1	1	0.95305
2983.6	1	1	1	1	1	1	1	0.95245
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197


==> Fig/res_up_light0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.99004	0.99005	0.99011	0.99074	0.99704	1	1	0.99004
3.3516	0.98992	0.98993	0.99001	0.99077	0.99835	1	1	0.98992
3.6784	0.9898	0.98981	0.9899	0.99081	0.99994	1	1	0.9898
4.037	0.98966	0.98967	0.98978	0.99088	1	1	1	0.98965
4.4306	0.9895	0.98952	0.98965	0.99097	1	1	1	0.9895
4.8626	0.98933	0.98935	0.98951	0.9911	1	1	1	0.98933
5.3367	0.98915	0.98917	0.98936	0.99128	1	1	1	0.98914
5.857	0.98894	0.98897	0.9892	0.99151	1	1	1	0.98894
6.4281	0.98872	0.98875	0.98903	0.99182	1	1	1	0.98872
7.0548	0.98847	0.98851	0.98884	0.9922	1	1	1	0.98847
7.7426	0.98821	0.98825	0.98865	0.9927	1	1	1	0.9882
8.4975	0.98791	0.98796	0.98845	0.99332	1	1	1	0.9879
9.326	0.98759	0.98764	0.98823	0.9941	1	1	1	0.98758
10.235	0.98723	0.9873	0.98801	0.99508	1	1	1	0.98722
11.233	0.98684	0.98693	0.98778	0.9963	1	1	1	0.98683
12.328	0.98641	0.98652	0.98754	0.9978	1	1	1	0.9864
13.53	0.98594	0.98607	0.9873	0.99966	1	1	1	0.98593
14.85	0.98543	0.98558	0.98707	1	1	1	1	0.98541
16.298	0.98486	0.98504	0.98684	1	1	1	1	0.98484
17.886	0.98424	0.98446	0.98662	1	1	1	1	0.98422
19.63	0.98357	0.98383	0.98643	1	1	1	1	0.98354
21.544	0.98282	0.98313	0.98627	1	1	1	1	0.98279
23.645	0.982	0.98238	0.98615	1	1	1	1	0.98196
25.95	0.98111	0.98156	0.98611	1	1	1	1	0.98106
28.48	0.98012	0.98067	0.98615	1	1	1	1	0.98006
31.257	0.97905	0.97971	0.9863	1	1	1	1	0.97897
34.305	0.97787	0.97866	0.9866	1	1	1	1	0.97778
37.649	0.97657	0.97753	0.9871	1	1	1	1	0.97647
41.32	0.97561	0.97676	0.98829	1	1	1	1	0.97548
45.349	0.97561	0.97699	0.99088	1	1	1	1	0.97545
49.77	0.9756	0.97728	0.994	1	1	1	1	0.97542
54.623	0.97561	0.97762	0.99776	1	1	1	1	0.97538
59.948	0.97561	0.97804	1	1	1	1	1	0.97534
65.793	0.97562	0.97855	1	1	1	1	1	0.9753
72.208	0.97564	0.97916	1	1	1	1	1	0.97525
79.248	0.97567	0.97991	1	1	1	1	1	0.9752
86.975	0.97571	0.98082	1	1	1	1	1	0.97514
95.455	0.97576	0.98191	1	1	1	1	1	0.97508
104.76	0.97583	0.98324	1	1	1	1	1	0.97501
114.98	0.97593	0.98485	1	1	1	1	1	0.97494
126.19	0.97605	0.98679	1	1	1	1	1	0.97485
138.49	0.9762	0.98915	1	1	1	1	1	0.97476
151.99	0.97639	0.99199	1	1	1	1	1	0.97466
166.81	0.97664	0.99542	1	1	1	1	1	0.97455
183.07	0.97694	0.99957	1	1	1	1	1	0.97443
200.92	0.97733	1	1	1	1	1	1	0.9743
220.51	0.9778	1	1	1	1	1	1	0.97415
242.01	0.97839	1	1	1	1	1	1	0.97399
265.61	0.97911	1	1	1	1	1	1	0.97382
291.51	0.98	1	1	1	1	1	1	0.97363
319.93	0.98109	1	1	1	1	1	1	0.97342
351.12	0.98243	1	1	1	1	1	1	0.97319
385.35	0.98407	1	1	1	1	1	1	0.97293
422.92	0.98607	1	1	1	1	1	1	0.97265
464.16	0.98851	1	1	1	1	1	1	0.97235
509.41	0.99147	1	1	1	1	1	1	0.97201
559.08	0.99509	1	1	1	1	1	1	0.97164
613.59	0.99948	1	1	1	1	1	1	0.97124
673.42	1	1	1	1	1	1	1	0.9708
739.07	1	1	1	1	1	1	1	0.97031
811.13	1	1	1	1	1	1	1	0.96978
890.22	1	1	1	1	1	1	1	0.96919
977.01	1	1	1	1	1	1	1	0.96855
1072.3	1	1	1	1	1	1	1	0.96784
1176.8	1	1	1	1	1	1	1	0.96706
1291.5	1	1	1	1	1	1	1	0.96621
1417.5	1	1	1	1	1	1	1	0.96528
1555.7	1	1	1	1	1	1	1	0.96426
1707.4	1	1	1	1	1	1	1	0.96313
1873.8	1	1	1	1	1	1	1	0.9619
2056.5	1	1	1	1	1	1	1	0.96054
2257	1	1	1	1	1	1	1	0.95906
2477.1	1	1	1	1	1	1	1	0.95743
2718.6	1	1	1	1	1	1	1	0.95563
2983.6	1	1	1	1	1	1	1	0.95367
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197


==> Fig/res_up_with_k_parts0.999_5.txt <==
C   ae-9    ae-8    ae-7    ae-6    ae-5    ae-4    ae-3    a0
1	0.99501	0.99501	0.99502	0.99508	0.99576	1	1	0.99501
1.0975	0.99477	0.99477	0.99478	0.99486	0.99567	1	1	0.99477
1.2045	0.9945	0.9945	0.99451	0.99461	0.99559	1	1	0.9945
1.3219	0.99421	0.99421	0.99422	0.99434	0.99552	1	1	0.99421
1.4508	0.99389	0.99389	0.9939	0.99404	0.99546	1	1	0.99389
1.5923	0.99353	0.99353	0.99355	0.99372	0.99543	1	1	0.99353
1.7475	0.99315	0.99315	0.99317	0.99337	0.99544	1	1	0.99314
1.9179	0.99272	0.99272	0.99275	0.993	0.99548	1	1	0.99272
2.1049	0.99225	0.99226	0.99229	0.99259	0.99558	1	1	0.99225
2.3101	0.99174	0.99175	0.99178	0.99214	0.99574	1	1	0.99174
2.5354	0.99118	0.99118	0.99123	0.99166	0.996	1	1	0.99118
2.7826	0.99056	0.99057	0.99062	0.99114	0.99637	1	1	0.99056
3.0539	0.99004	0.99005	0.99011	0.99074	0.99704	1	1	0.99004
3.3516	0.98992	0.98993	0.99001	0.99077	0.99835	1	1	0.98992
3.6784	0.9898	0.98981	0.9899	0.99081	0.99994	1	1	0.9898
4.037	0.98966	0.98967	0.98978	0.99088	1	1	1	0.98965
4.4306	0.9895	0.98952	0.98965	0.99097	1	1	1	0.9895
4.8626	0.98933	0.98935	0.98951	0.9911	1	1	1	0.98933
5.3367	0.98915	0.98917	0.98936	0.99128	1	1	1	0.98914
5.857	0.98894	0.98897	0.9892	0.99151	1	1	1	0.98894
6.4281	0.98872	0.98875	0.98903	0.99182	1	1	1	0.98872
7.0548	0.98847	0.98851	0.98884	0.9922	1	1	1	0.98847
7.7426	0.98821	0.98825	0.98865	0.9927	1	1	1	0.9882
8.4975	0.98791	0.98796	0.98845	0.99332	1	1	1	0.9879
9.326	0.98759	0.98764	0.98823	0.9941	1	1	1	0.98758
10.235	0.98723	0.9873	0.98801	0.99508	1	1	1	0.98722
11.233	0.98684	0.98693	0.98778	0.9963	1	1	1	0.98683
12.328	0.98641	0.98652	0.98754	0.9978	1	1	1	0.9864
13.53	0.98594	0.98607	0.9873	0.99966	1	1	1	0.98593
14.85	0.98543	0.98558	0.98707	1	1	1	1	0.98541
16.298	0.98486	0.98504	0.98684	1	1	1	1	0.98484
17.886	0.98424	0.98446	0.98662	1	1	1	1	0.98422
19.63	0.98357	0.98383	0.98643	1	1	1	1	0.98354
21.544	0.98282	0.98313	0.98627	1	1	1	1	0.98279
23.645	0.982	0.98238	0.98615	1	1	1	1	0.98196
25.95	0.98111	0.98156	0.98611	1	1	1	1	0.98106
28.48	0.98012	0.98067	0.98615	1	1	1	1	0.98006
31.257	0.97905	0.97971	0.9863	1	1	1	1	0.97897
34.305	0.97787	0.97866	0.9866	1	1	1	1	0.97778
37.649	0.97657	0.97753	0.9871	1	1	1	1	0.97647
41.32	0.97555	0.9767	0.98823	1	1	1	1	0.97542
45.349	0.97535	0.97673	0.99062	1	1	1	1	0.97519
49.77	0.97512	0.9768	0.99352	1	1	1	1	0.97494
54.623	0.97488	0.9769	0.99704	1	1	1	1	0.97466
59.948	0.97462	0.97705	1	1	1	1	1	0.97435
65.793	0.97434	0.97726	1	1	1	1	1	0.97402
72.208	0.97404	0.97756	1	1	1	1	1	0.97365
79.248	0.97372	0.97796	1	1	1	1	1	0.97325
86.975	0.97337	0.97848	1	1	1	1	1	0.9728
95.455	0.973	0.97915	1	1	1	1	1	0.97232
104.76	0.97261	0.98001	1	1	1	1	1	0.97178
114.98	0.97219	0.98111	1	1	1	1	1	0.9712
126.19	0.97175	0.9825	1	1	1	1	1	0.97055
138.49	0.97129	0.98423	1	1	1	1	1	0.96985
151.99	0.97081	0.9864	1	1	1	1	1	0.96907
166.81	0.97031	0.98909	1	1	1	1	1	0.96822
183.07	0.97	0.99262	1	1	1	1	1	0.96748
200.92	0.97026	0.99751	1	1	1	1	1	0.96723
220.51	0.9706	1	1	1	1	1	1	0.96696
242.01	0.97105	1	1	1	1	1	1	0.96666
265.61	0.97162	1	1	1	1	1	1	0.96633
291.51	0.97234	1	1	1	1	1	1	0.96596
319.93	0.97324	1	1	1	1	1	1	0.96557
351.12	0.97438	1	1	1	1	1	1	0.96513
385.35	0.97579	1	1	1	1	1	1	0.96465
422.92	0.97754	1	1	1	1	1	1	0.96413
464.16	0.97971	1	1	1	1	1	1	0.96355
509.41	0.98238	1	1	1	1	1	1	0.96291
559.08	0.98566	1	1	1	1	1	1	0.96222
613.59	0.98969	1	1	1	1	1	1	0.96146
673.42	0.99502	1	1	1	1	1	1	0.96101
739.07	1	1	1	1	1	1	1	0.96064
811.13	1	1	1	1	1	1	1	0.96025
890.22	1	1	1	1	1	1	1	0.95981
977.01	1	1	1	1	1	1	1	0.95933
1072.3	1	1	1	1	1	1	1	0.9588
1176.8	1	1	1	1	1	1	1	0.95822
1291.5	1	1	1	1	1	1	1	0.95758
1417.5	1	1	1	1	1	1	1	0.95697
1555.7	1	1	1	1	1	1	1	0.9565
1707.4	1	1	1	1	1	1	1	0.95598
1873.8	1	1	1	1	1	1	1	0.95541
2056.5	1	1	1	1	1	1	1	0.95479
2257	1	1	1	1	1	1	1	0.95424
2477.1	1	1	1	1	1	1	1	0.95365
2718.6	1	1	1	1	1	1	1	0.95307
2983.6	1	1	1	1	1	1	1	0.95248
3274.5	1	1	1	1	1	1	1	0.95197
3593.8	1	1	1	1	1	1	1	0.95197
3944.2	1	1	1	1	1	1	1	0.95197
4328.8	1	1	1	1	1	1	1	0.95197
4750.8	1	1	1	1	1	1	1	0.95197
5214	1	1	1	1	1	1	1	0.95197
5722.4	1	1	1	1	1	1	1	0.95197
6280.3	1	1	1	1	1	1	1	0.95197
6892.6	1	1	1	1	1	1	1	0.95197
7564.6	1	1	1	1	1	1	1	0.95197
8302.2	1	1	1	1	1	1	1	0.95197
9111.6	1	1	1	1	1	1	1	0.95197
10000	1	1	1	1	1	1	1	0.95197

